A Multi-Index Quasi-Monte Carlo Algorithm for Lognormal Diffusion Problems

We present a Multi-Index Quasi-Monte Carlo method for the solution of elliptic partial differential equations with random coefficients. By combining the multi-index sampling idea with randomly shifted rank-1 lattice rules, the algorithm constructs an estimator for the expected value of some functional of the solution. The efficiency of this new method is illustrated on a three-dimensional subsurface flow problem with lognormal diffusion coefficient with underlying Mat\'ern covariance function. This example is particularly challenging because of the small correlation length considered, and thus the large number of uncertainties that must be included. We show numerical evidence that it is possible to achieve a cost inversely proportional to the requested tolerance on the root-mean-square error, for problems with a smoothly varying random field

==> MIQMC ArXiv/data/G1F1/Eiii.txt <==
     x            y
     1 -20.15114535
     2 -25.17822098
     3 -29.14717553
     4 -33.63498998


==> MIQMC ArXiv/data/G1F1/Eiin.txt <==
     x            y
     1 -14.50033890
     2 -18.08824921
     3 -21.96034474
     4 -25.88698561


==> MIQMC ArXiv/data/G1F1/Eini.txt <==
     x            y
     1 -14.50441508
     2 -18.10088180
     3 -21.95899908
     4 -25.83406699


==> MIQMC ArXiv/data/G1F1/Einn.txt <==
     x            y
     1  -9.64799598
     2 -11.55494372
     3 -13.54019733
     4 -15.53562672


==> MIQMC ArXiv/data/G1F1/Enii.txt <==
     x            y
     1 -14.49410038
     2 -18.10350887
     3 -21.98044869
     4 -25.90179375


==> MIQMC ArXiv/data/G1F1/Enin.txt <==
     x            y
     1  -9.64208531
     2 -11.55522873
     3 -13.53272951
     4 -15.53040775


==> MIQMC ArXiv/data/G1F1/Enni.txt <==
     x            y
     1  -9.64845623
     2 -11.56446990
     3 -13.53350193
     4 -15.53134349


==> MIQMC ArXiv/data/G1F1/Ennn.txt <==
     x            y
     0  -3.71664541
     1  -3.64172621
     2  -3.63981989
     3  -3.62494218
     4  -3.54415575


==> MIQMC ArXiv/data/G1F1/Viii.txt <==
     x            y
     1 -36.75712322
     2 -47.56843304
     3 -57.12221753
     4 -66.67484137


==> MIQMC ArXiv/data/G1F1/Viin.txt <==
     x            y
     1 -27.12674383
     2 -34.40939703
     3 -42.31893696
     4 -50.26224167


==> MIQMC ArXiv/data/G1F1/Vini.txt <==
     x            y
     1 -27.09472734
     2 -34.31230055
     3 -42.29242785
     4 -49.92822295


==> MIQMC ArXiv/data/G1F1/Vinn.txt <==
     x            y
     1 -18.18475029
     2 -21.93933801
     3 -25.90117793
     4 -29.97359526


==> MIQMC ArXiv/data/G1F1/Vnii.txt <==
     x            y
     1 -27.04947068
     2 -34.43007794
     3 -42.23626703
     4 -50.28752212


==> MIQMC ArXiv/data/G1F1/Vnin.txt <==
     x            y
     1 -18.14791891
     2 -21.96586188
     3 -25.92543669
     4 -29.97045433


==> MIQMC ArXiv/data/G1F1/Vnni.txt <==
     x            y
     1 -18.15494795
     2 -22.00866536
     3 -25.87112537
     4 -29.82726702


==> MIQMC ArXiv/data/G1F1/Vnnn.txt <==
     x            y
     0  -7.17628060
     1  -7.01281605
     2  -6.97245267
     3  -6.88877534
     4  -6.49879347


==> MIQMC ArXiv/data/G1F1/Wiii.txt <==
     x            y
     0 -10.73722380
     1  -6.35799154
     2  -3.13560181
     3   0.01727799
     4   3.21637303


==> MIQMC ArXiv/data/G1F1/Wiin.txt <==
     x            y
     0 -10.73722380
     1  -7.94250752
     2  -6.15704389
     3  -4.42305469
     4  -2.53447820


==> MIQMC ArXiv/data/G1F1/Wini.txt <==
     x            y
     0 -10.73722380
     1  -7.93030802
     2  -6.11880083
     3  -4.36872984
     4  -2.47210097


==> MIQMC ArXiv/data/G1F1/Winn.txt <==
     x            y
     0 -10.73722380
     1  -9.48808878
     2  -8.82990207
     3  -8.07674846
     4  -7.24112834


==> MIQMC ArXiv/data/G1F1/Wnii.txt <==
     x            y
     0 -10.73722380
     1  -7.91926927
     2  -6.08893857
     3  -4.32581691
     4  -2.40924738


==> MIQMC ArXiv/data/G1F1/Wnin.txt <==
     x            y
     0 -10.73722380
     1  -9.48459489
     2  -8.80450259
     3  -8.02888052
     4  -7.17813557


==> MIQMC ArXiv/data/G1F1/Wnni.txt <==
     x            y
     0 -10.73722380
     1  -9.47101056
     2  -8.80024040
     3  -8.02342610
     4  -7.17567893


==> MIQMC ArXiv/data/G1F1/Wnnn.txt <==
     x            y
     0 -10.73722380
     1  -9.35799154
     2  -9.13562028
     3  -8.98296209
     4  -8.78445820


==> MIQMC ArXiv/data/G1F1/dEiii.txt <==
0
8588173361510068e-22
26339058548507306e-24
16819995593858807e-25
-9595532523996943e-24


==> MIQMC ArXiv/data/G1F1/dEiin.txt <==
0
4314823569533224e-20
3588346882282961e-21
24506287188715985e-23
1611539049362583e-23


==> MIQMC ArXiv/data/G1F1/dEini.txt <==
0
43026497213739146e-21
35570636043974023e-22
24529155894677296e-23
16717484322185272e-24


==> MIQMC ArXiv/data/G1F1/dEinn.txt <==
0
0.0012464182866481714
0.0003323650439013517
8394492688416482e-20
2105282383612671e-20


==> MIQMC ArXiv/data/G1F1/dEnii.txt <==
0
4333522194007137e-20
35505922773627005e-22
2416716042290361e-22
15950824665857327e-24


==> MIQMC ArXiv/data/G1F1/dEnin.txt <==
0
0.0012515352887942153
0.0003322993900644822
843805776988665e-19
21129120569761112e-21


==> MIQMC ArXiv/data/G1F1/dEnni.txt <==
0
0.0012460207153533007
0.00033017765264981545
8433541231604854e-20
2111542057003986e-20


==> MIQMC ArXiv/data/G1F1/dEnnn.txt <==
0.07606384043053666
0
0
0
0


==> MIQMC ArXiv/data/G1F1/dViii.txt <==
0
8610004047751727e-27
4791536578835992e-30
6375277656511692e-33
11127118605722554e-31


==> MIQMC ArXiv/data/G1F1/dViin.txt <==
0
682395923632326e-23
4382675951709419e-26
18227646254778814e-29
7405554951645632e-31


==> MIQMC ArXiv/data/G1F1/dVini.txt <==
0
697709034558157e-23
46877917798440394e-27
18565670004682085e-29
9334848247514369e-31


==> MIQMC ArXiv/data/G1F1/dVinn.txt <==
0
33561757880245224e-22
24865727773861027e-23
15957634689688106e-24
9485249298582165e-25


==> MIQMC ArXiv/data/G1F1/dVnii.txt <==
0
7199427414453327e-24
43202988248558284e-27
19302640319509367e-29
7276917195110859e-31


==> MIQMC ArXiv/data/G1F1/dVnin.txt <==
0
3442960576481794e-21
24412749433110086e-23
1569155217742385e-23
9505922351009963e-25


==> MIQMC ArXiv/data/G1F1/dVnni.txt <==
0
3426226706610788e-21
2369908404524637e-22
1629353218337967e-23
10497791371245293e-25


==> MIQMC ArXiv/data/G1F1/dVnnn.txt <==
0.006913918940046101
0
0
0
0


==> MIQMC ArXiv/data/G1F1FTMC/cost.txt <==
21877
43754
65631
87508
109385
131262
159970
250972
559058
1830236
6645770
26320296


==> MIQMC ArXiv/data/G1F1FTMC/cost_formatted.txt <==
     x            y
3.84433594e-04 319940.00000000
2.56289063e-04 501944.00000000
1.70859375e-04 1118116.00000000
1.13906250e-04 3660472.00000000
7.59375000e-05 13291540.00000000
5.06250000e-05 52640592.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1FTMC/times.txt <==
38.742239804
38.889772823
38.921564354000004
38.947416882000006
38.97939848800001
39.006196628000005
43.682830384000006
97.431416746
235.2467478
983.481011972
3164.970761531
13612.886205854


==> MIQMC ArXiv/data/G1F1FTMC/times_formatted.txt <==
     x            y
3.84433594e-04  63.72969607
2.56289063e-04 154.01709207
1.70859375e-04 406.14021183
1.13906250e-04 1959.03672418
7.59375000e-05 7086.09013942
5.06250000e-05 35265.10940751
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1FTQM/cost.txt <==
1098
2196
3294
4392
5490
6588
7688
18002
28550
119506
212246
970910


==> MIQMC ArXiv/data/G1F1FTQM/cost_formatted.txt <==
     x            y
3.84433594e-04 246016.00000000
2.56289063e-04 576064.00000000
1.70859375e-04 913600.00000000
1.13906250e-04 3824192.00000000
7.59375000e-05 6791872.00000000
5.06250000e-05 31069120.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1FTQM/times.txt <==
41.295185743
41.440182236999995
41.470874433999995
41.495037253999996
41.52461924399999
41.551228003999995
41.608769675
319.956382849
322.979916327
3404.49167751
3425.008024972
30273.970496778


==> MIQMC ArXiv/data/G1F1FTQM/times_formatted.txt <==
     x            y
3.84433594e-04  41.60876967
2.56289063e-04 319.95638285
1.70859375e-04 322.97991633
1.13906250e-04 3404.49167751
7.59375000e-05 3425.00802497
5.06250000e-05 30273.97049678
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1MLMC/cost.txt <==
17246
34492
51738
68984
86230
103476
120842
256514
533524
2692842
7032881
75193581


==> MIQMC ArXiv/data/G1F1MLMC/cost_formatted.txt <==
     x            y
3.84433594e-04 120842.00000000
2.56289063e-04 256514.00000000
1.70859375e-04 533524.00000000
1.13906250e-04 2692842.00000000
7.59375000e-05 7032881.00000000
5.06250000e-05 75193581.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1MLMC/times.txt <==
28.792978766
28.831838984
28.838924454
28.846636503
28.856280051
28.872195789
29.204497438
121.272408548
243.161144729
1615.961843324
3619.335898881
48308.512983841996


==> MIQMC ArXiv/data/G1F1MLMC/times_formatted.txt <==
     x            y
3.84433594e-04  29.20449744
2.56289063e-04 121.27240855
1.70859375e-04 243.16114473
1.13906250e-04 1615.96184332
7.59375000e-05 3619.33589888
5.06250000e-05 48308.51298384
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1MLQM/cost.txt <==
86
172
258
344
430
516
608
964
1660
3396
8884
28740
68388
376388


==> MIQMC ArXiv/data/G1F1MLQM/cost_formatted.txt <==
     x            y
3.84433594e-04 9928.00000000
2.56289063e-04 15424.00000000
1.70859375e-04 26560.00000000
1.13906250e-04 54336.00000000
7.59375000e-05 162144.00000000
5.06250000e-05 609840.00000000
3.37500000e-05 3094208.00000000
2.25000000e-05 10022208.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1MLQM/times.txt <==
17.960189525
17.994741739000002
17.997572487000003
18.000906374000003
18.004397013000002
18.008067884000003
18.279256771000004
41.52175058
49.633595883000005
231.340024893
330.920556141
2000.0485024220002
2822.854808125
21908.082284882003


==> MIQMC ArXiv/data/G1F1MLQM/times_formatted.txt <==
     x            y
3.84433594e-04  18.27925677
2.56289063e-04  41.52175058
1.70859375e-04  49.63359588
1.13906250e-04 231.34002489
7.59375000e-05 330.92055614
5.06250000e-05 2000.04850242
3.37500000e-05 2822.85480813
2.25000000e-05 21908.08228488
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1TDMC/cost.txt <==
11933
23866
35799
47732
59665
71598
90576
164108
459060
3647142
8334480
113997388


==> MIQMC ArXiv/data/G1F1TDMC/cost_formatted.txt <==
     x            y
3.84433594e-04 90576.00000000
2.56289063e-04 164108.00000000
1.70859375e-04 459060.00000000
1.13906250e-04 3647142.00000000
7.59375000e-05 8334480.00000000
5.06250000e-05 113997388.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1TDMC/times.txt <==
22.444784439
22.582417172
22.594995585
22.615251171
22.627314421
22.639319331000003
27.272898220000002
62.02064488
202.878229877
2031.0233290449999
2966.680652902
65590.982395267


==> MIQMC ArXiv/data/G1F1TDMC/times_formatted.txt <==
     x            y
3.84433594e-04  27.27289822
2.56289063e-04  62.02064488
1.70859375e-04 202.87822988
1.13906250e-04 2031.02332904
7.59375000e-05 2966.68065290
5.06250000e-05 65590.98239527
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1TDQM/cost.txt <==
160
320
480
640
800
960
1124
1646
2402
5038
11602
23194
48402
91210
193162


==> MIQMC ArXiv/data/G1F1TDQM/cost_formatted.txt <==
     x            y
3.84433594e-04 17984.00000000
2.56289063e-04 26336.00000000
1.70859375e-04 38432.00000000
1.13906250e-04 80608.00000000
7.59375000e-05 185632.00000000
5.06250000e-05 371104.00000000
3.37500000e-05 774432.00000000
2.25000000e-05 1459360.00000000
1.50000000e-05 3090592.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F1TDQM/times.txt <==
16.64473535
16.771619183000002
16.789835587000002
16.799427189000003
16.808883536000003
16.818338831000002
16.889960466
22.084320864000002
24.953567415000002
48.928221877
101.691885033
157.223473744
330.897118611
526.812480175
1235.8915969089999


==> MIQMC ArXiv/data/G1F1TDQM/times_formatted.txt <==
     x            y
3.84433594e-04  16.88996047
2.56289063e-04  22.08432086
1.70859375e-04  24.95356742
1.13906250e-04  48.92822188
7.59375000e-05 101.69188503
5.06250000e-05 157.22347374
3.37500000e-05 330.89711861
2.25000000e-05 526.81248018
1.50000000e-05 1235.89159691
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2/Eiii.txt <==
     x            y
     1 -16.79913744
     2 -23.07233063
     3 -27.82415846
     4 -31.17475766


==> MIQMC ArXiv/data/G1F2/Eiii_2.txt <==
     x            y
     1 -16.79913744
     2 -23.07233063
     3 -27.82415846
     4 -31.17475766


==> MIQMC ArXiv/data/G1F2/Eiin.txt <==
     x            y
     1 -13.09141505
     2 -17.95998494
     3 -25.06891376
     4 -26.62606878


==> MIQMC ArXiv/data/G1F2/Eini.txt <==
     x            y
     1 -13.05935495
     2 -17.93956542
     3 -23.14840233
     4 -27.97707143


==> MIQMC ArXiv/data/G1F2/Einn.txt <==
     x            y
     1 -12.23635996
     2 -12.56900949
     3 -14.71719976
     4 -16.58916450


==> MIQMC ArXiv/data/G1F2/Enii.txt <==
     x            y
     1 -13.07132734
     2 -18.03048660
     3 -27.09910806
     4 -29.71872840


==> MIQMC ArXiv/data/G1F2/Enin.txt <==
     x            y
     1 -12.26275253
     2 -12.58911835
     3 -14.71761870
     4 -16.61056915


==> MIQMC ArXiv/data/G1F2/Enni.txt <==
     x            y
     1 -12.27416318
     2 -12.55813008
     3 -14.72730923
     4 -16.58557186


==> MIQMC ArXiv/data/G1F2/Ennn.txt <==
     x            y
     0  -4.17947556
     1  -4.18548137
     2  -4.19443305
     3  -4.21063702
     4  -4.20413975


==> MIQMC ArXiv/data/G1F2/Viii.txt <==
     x            y
     1 -24.04015654
     2 -33.36170518
     3 -44.50491954
     4 -54.11586412


==> MIQMC ArXiv/data/G1F2/Viin.txt <==
     x            y
     1 -20.73466652
     2 -27.56015434
     3 -35.08723187
     4 -42.69969670


==> MIQMC ArXiv/data/G1F2/Vini.txt <==
     x            y
     1 -20.72939046
     2 -27.56030478
     3 -35.17949694
     4 -42.74797519


==> MIQMC ArXiv/data/G1F2/Vinn.txt <==
     x            y
     1 -16.10362481
     2 -20.64107259
     3 -24.81896181
     4 -28.84457654


==> MIQMC ArXiv/data/G1F2/Vnii.txt <==
     x            y
     1 -20.74722992
     2 -27.54872599
     3 -34.93950026
     4 -43.02346740


==> MIQMC ArXiv/data/G1F2/Vnin.txt <==
     x            y
     1 -16.09695928
     2 -20.68289725
     3 -24.80201532
     4 -28.89438935


==> MIQMC ArXiv/data/G1F2/Vnni.txt <==
     x            y
     1 -16.10402669
     2 -20.64015083
     3 -24.81675293
     4 -28.83756798


==> MIQMC ArXiv/data/G1F2/Vnnn.txt <==
     x            y
     0 -10.54426823
     1 -10.57277000
     2 -10.53554679
     3 -10.46976347
     4 -10.55931087


==> MIQMC ArXiv/data/G1F2/Wiii.txt <==
     x            y
     0 -10.14612098
     1  -5.79226789
     2  -2.86412660
     3   0.36148175
     4   3.68643257


==> MIQMC ArXiv/data/G1F2/Wiin.txt <==
     x            y
     0 -10.14612098
     1  -7.28419873
     2  -5.60568638
     3  -3.85691369
     4  -1.91334565


==> MIQMC ArXiv/data/G1F2/Wini.txt <==
     x            y
     0 -10.14612098
     1  -7.28420281
     2  -5.60085475
     3  -3.83830708
     4  -1.87833149


==> MIQMC ArXiv/data/G1F2/Winn.txt <==
     x            y
     0 -10.14612098
     1  -8.84186575
     2  -8.05780855
     3  -7.25414369
     4  -6.55198767


==> MIQMC ArXiv/data/G1F2/Wnii.txt <==
     x            y
     0 -10.14612098
     1  -7.27650427
     2  -5.57942016
     3  -3.80216972
     4  -1.83204177


==> MIQMC ArXiv/data/G1F2/Wnin.txt <==
     x            y
     0 -10.14612098
     1  -8.82468071
     2  -8.03688401
     3  -7.28498071
     4  -6.51590660


==> MIQMC ArXiv/data/G1F2/Wnni.txt <==
     x            y
     0 -10.14612098
     1  -8.83887858
     2  -8.05696777
     3  -7.32054198
     4  -6.55410792


==> MIQMC ArXiv/data/G1F2/Wnnn.txt <==
     x            y
     0 -10.14612098
     1  -8.79226789
     2  -8.86414506
     3  -8.63875833
     4  -8.31439866


==> MIQMC ArXiv/data/G1F2/dEiii.txt <==
0
-8769114240021697e-21
11337998870236746e-23
4208174112103709e-24
-16501477313336674e-25


==> MIQMC ArXiv/data/G1F2/dEiin.txt <==
0
0.00011457540055163158
-39219839349929524e-22
-2841220890245616e-23
9655052308715456e-24


==> MIQMC ArXiv/data/G1F2/dEini.txt <==
0
0.00011715003899018161
-3977889348099809e-21
-10755647155252536e-23
3784968853392944e-24


==> MIQMC ArXiv/data/G1F2/dEinn.txt <==
0
-0.00020724717225981725
-0.0001645701734215528
-3712627878539305e-20
-10142940622482306e-21


==> MIQMC ArXiv/data/G1F2/dEnii.txt <==
0
0.0001161818766492227
-37349319796217803e-22
17389841620441945e-25
4527216984946692e-24


==> MIQMC ArXiv/data/G1F2/dEnin.txt <==
0
-0.0002034902754438921
-0.00016229224154172485
-3711549921652688e-20
-9993564988381801e-21


==> MIQMC ArXiv/data/G1F2/dEnni.txt <==
0
-0.00020188716514681003
-0.0001658158934428221
-3686703125601271e-20
-1016823035113106e-20


==> MIQMC ArXiv/data/G1F2/dEnnn.txt <==
0.05518899559944658
0
0
0
0


==> MIQMC ArXiv/data/G1F2/dViii.txt <==
0
5796846250581953e-23
9059954866780522e-26
40057538973312125e-30
5122732272222749e-32


==> MIQMC ArXiv/data/G1F2/dViin.txt <==
0
5731171788210165e-22
5053204305857929e-24
27396226152795914e-27
13999434323312925e-29


==> MIQMC ArXiv/data/G1F2/dVini.txt <==
0
5752169567565721e-22
5052677401617602e-24
25698997863079038e-27
1353870778361459e-28


==> MIQMC ArXiv/data/G1F2/dVinn.txt <==
0
14201227796886399e-21
6115303401394709e-22
33786875631291525e-24
207451819838572e-23


==> MIQMC ArXiv/data/G1F2/dVnii.txt <==
0
5681479801434202e-22
5093392372595814e-24
30350258145073544e-27
11185252591906827e-29


==> MIQMC ArXiv/data/G1F2/dVnin.txt <==
0
14266992035692105e-21
5940561973939542e-22
34186090299685135e-24
20041125129418962e-25


==> MIQMC ArXiv/data/G1F2/dVnin_2.txt <==
0
14266992035692105e-21
5940561973939542e-22
34186090299685135e-24
20041125129418962e-25


==> MIQMC ArXiv/data/G1F2/dVnni.txt <==
0
14197272436358652e-21
6119211792726448e-22
33838645767738374e-24
20846206522138443e-25


==> MIQMC ArXiv/data/G1F2/dVnnn.txt <==
0.0006696671261354821
0
0
0
0


==> MIQMC ArXiv/data/G1F2FTMC/cost.txt <==
13296
26592
39888
53184
66480
79776
93578
121564
282318
659278
10007438


==> MIQMC ArXiv/data/G1F2FTMC/cost_formatted.txt <==
     x            y
3.84433594e-04 187156.00000000
2.56289063e-04 243128.00000000
1.70859375e-04 564636.00000000
1.13906250e-04 1318556.00000000
7.59375000e-05 20014876.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2FTMC/times.txt <==
39.971065996
40.112144435
40.143930921
40.167497106
40.191853339
40.221818553
40.968990618999996
57.721201648
224.614563025
476.779178892
10990.555243172


==> MIQMC ArXiv/data/G1F2FTMC/times_formatted.txt <==
     x            y
3.84433594e-04  40.96899062
2.56289063e-04  57.72120165
1.70859375e-04 224.61456302
1.13906250e-04 476.77917889
7.59375000e-05 10990.55524317
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2FTQM/cost.txt <==
1068
2136
3204
4272
5340
6408
7492
8748
20140
33188
134148
254900
1088788


==> MIQMC ArXiv/data/G1F2FTQM/cost_formatted.txt <==
     x            y
3.84433594e-04 239744.00000000
2.56289063e-04 279936.00000000
1.70859375e-04 644480.00000000
1.13906250e-04 1062016.00000000
7.59375000e-05 4292736.00000000
5.06250000e-05 8156800.00000000
3.37500000e-05 34841216.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2FTQM/times.txt <==
49.789051719
49.931371036
49.960097026
49.986860065
50.016279793
50.040650929
50.369936563
54.125355335
432.032631376
468.110147649
4901.479947354001
5344.164578648
42945.639465133


==> MIQMC ArXiv/data/G1F2FTQM/times_formatted.txt <==
     x            y
3.84433594e-04  50.36993656
2.56289063e-04  54.12535534
1.70859375e-04 432.03263138
1.13906250e-04 468.11014765
7.59375000e-05 4901.47994735
5.06250000e-05 5344.16457865
3.37500000e-05 42945.63946513
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2MLMC/cost.txt <==
1616
3232
4848
6464
8080
9696
11444
21394
96420
273744
2954173
7814445


==> MIQMC ArXiv/data/G1F2MLMC/cost_formatted.txt <==
     x            y
3.84433594e-04 11444.00000000
2.56289063e-04 21394.00000000
1.70859375e-04 96420.00000000
1.13906250e-04 273744.00000000
7.59375000e-05 2954173.00000000
5.06250000e-05 7814445.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2MLMC/times.txt <==
18.689813865
18.723888159
18.726922144
18.729679396999998
18.732514519
18.735341493
19.254684848
38.697940642999995
130.260551083
338.64199306
5276.936617888001
8503.670198271


==> MIQMC ArXiv/data/G1F2MLMC/times_formatted.txt <==
     x            y
3.84433594e-04  19.25468485
2.56289063e-04  38.69794064
1.70859375e-04 130.26055108
1.13906250e-04 338.64199306
7.59375000e-05 5276.93661789
5.06250000e-05 8503.67019827
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2MLQM/cost.txt <==
44
88
132
176
220
264
324
464
808
1984
4464
9888
39424
117856


==> MIQMC ArXiv/data/G1F2MLQM/cost_formatted.txt <==
     x            y
3.84433594e-04 15552.00000000
2.56289063e-04 22272.00000000
1.70859375e-04 38784.00000000
1.13906250e-04 95232.00000000
7.59375000e-05 214272.00000000
5.06250000e-05 474624.00000000
3.37500000e-05 1892352.00000000
2.25000000e-05 5657088.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2MLQM/times.txt <==
18.555178762
18.590670106
18.593529355
18.596113999
18.599719218
18.603315613
18.915504142
22.337026892
62.700655798
101.973560193
464.17380607099994
817.758819779
4655.565761711
11561.274830356


==> MIQMC ArXiv/data/G1F2MLQM/times_formatted.txt <==
     x            y
3.84433594e-04  18.91550414
2.56289063e-04  22.33702689
1.70859375e-04  62.70065580
1.13906250e-04 101.97356019
7.59375000e-05 464.17380607
5.06250000e-05 817.75881978
3.37500000e-05 4655.56576171
2.25000000e-05 11561.27483036
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2TDMC/cost.txt <==
2570
5140
7710
10280
12850
15420
18176
32244
83618
290352
116137208


==> MIQMC ArXiv/data/G1F2TDMC/cost_formatted.txt <==
     x            y
3.84433594e-04 18176.00000000
2.56289063e-04 32244.00000000
1.70859375e-04 83618.00000000
1.13906250e-04 290352.00000000
7.59375000e-05 2054173.00000000
5.06250000e-05 7414445.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2TDMC/times.txt <==
18.017063888
18.148192636999998
18.158978622999996
18.169277402999995
18.179361302999997
18.189627062999996
18.499897672999996
32.505317379999994
75.29206957699999
244.97867168599998
152500.76375083099


==> MIQMC ArXiv/data/G1F2TDMC/times_formatted.txt <==
     x            y
3.84433594e-04  18.49989767
2.56289063e-04  32.50531738
1.70859375e-04  75.29206958
1.13906250e-04 244.97867169
7.59375000e-05 3176.93661789
5.06250000e-05 7503.67019827
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2TDQM/cost.txt <==
130
260
390
520
650
780
926
1198
1966
5471
15366
52247
131399
239287
1122163


==> MIQMC ArXiv/data/G1F2TDQM/cost_formatted.txt <==
     x            y
3.84433594e-04 14816.00000000
2.56289063e-04 19168.00000000
1.70859375e-04 31456.00000000
1.13906250e-04 87536.00000000
7.59375000e-05 245856.00000000
5.06250000e-05 835952.00000000
3.37500000e-05 2102384.00000000
2.25000000e-05 3828592.00000000
1.50000000e-05 17954608.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F2TDQM/times.txt <==
17.720197818
17.845508928999998
17.855560332999996
17.865087381999995
17.877425834999997
17.886704314999996
18.201080185999995
20.863297624999994
31.752900932999992
89.89546412199999
224.851193667
810.323419985
1727.626471627
2386.364881684
18940.31219699


==> MIQMC ArXiv/data/G1F2TDQM/times_formatted.txt <==
     x            y
3.84433594e-04  18.20108019
2.56289063e-04  20.86329762
1.70859375e-04  31.75290093
1.13906250e-04  89.89546412
7.59375000e-05 224.85119367
5.06250000e-05 810.32341998
3.37500000e-05 1727.62647163
2.25000000e-05 2386.36488168
1.50000000e-05 8940.31219699
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F3/Eiii.txt <==
     x            y
     1 -12.54968573
     2 -18.31320794
     3 -20.98576638
     4 -25.35401630


==> MIQMC ArXiv/data/G1F3/Eiin.txt <==
     x            y
     1 -11.15466947
     2 -13.05088412
     3 -15.27558313
     4 -18.72475067


==> MIQMC ArXiv/data/G1F3/Eini.txt <==
     x            y
     1 -11.13879873
     2 -13.10555682
     3 -15.25476720
     4 -18.69574312


==> MIQMC ArXiv/data/G1F3/Einn.txt <==
     x            y
     1 -11.85290511
     2 -12.14567752
     3 -13.04733544
     4 -14.50491346


==> MIQMC ArXiv/data/G1F3/Enii.txt <==
     x            y
     1 -11.13243254
     2 -13.02685415
     3 -15.26030076
     4 -18.68348261


==> MIQMC ArXiv/data/G1F3/Enin.txt <==
     x            y
     1 -11.92230614
     2 -12.16529075
     3 -13.06902617
     4 -14.50542718


==> MIQMC ArXiv/data/G1F3/Enni.txt <==
     x            y
     1 -11.84207804
     2 -12.14137449
     3 -13.05217411
     4 -14.51013618


==> MIQMC ArXiv/data/G1F3/Ennn.txt <==
     x            y
     0  -4.29692899
     1  -4.24149599
     2  -4.27008903
     3  -4.29646205
     4  -4.30309079


==> MIQMC ArXiv/data/G1F3/Viii.txt <==
     x            y
     1 -17.59761481
     2 -24.77547610
     3 -33.79289175
     4 -45.03986375


==> MIQMC ArXiv/data/G1F3/Viin.txt <==
     x            y
     1 -16.11273426
     2 -22.23003938
     3 -28.97562759
     4 -37.64564066


==> MIQMC ArXiv/data/G1F3/Vini.txt <==
     x            y
     1 -16.10899920
     2 -22.23529958
     3 -28.93301593
     4 -37.59893364


==> MIQMC ArXiv/data/G1F3/Vinn.txt <==
     x            y
     1 -14.97147535
     2 -17.33887577
     3 -20.83242237
     4 -28.54942028


==> MIQMC ArXiv/data/G1F3/Vnii.txt <==
     x            y
     1 -16.10620334
     2 -22.24617289
     3 -28.94460840
     4 -37.64559530


==> MIQMC ArXiv/data/G1F3/Vnin.txt <==
     x            y
     1 -14.97044136
     2 -17.34186370
     3 -20.83645798
     4 -28.55043060


==> MIQMC ArXiv/data/G1F3/Vnni.txt <==
     x            y
     1 -14.96799995
     2 -17.33662481
     3 -20.82832587
     4 -28.55004690


==> MIQMC ArXiv/data/G1F3/Vnnn.txt <==
     x            y
     0 -14.16428759
     1 -15.51700137
     2 -16.03929177
     3 -16.25634265
     4 -16.23681574


==> MIQMC ArXiv/data/G1F3/Wiii.txt <==
     x            y
     0  -7.26281570
     1  -3.11007832
     2  -0.85787821
     3   2.08215855
     4   5.05293393


==> MIQMC ArXiv/data/G1F3/Wiin.txt <==
     x            y
     0  -7.26281570
     1  -4.49954367
     2  -3.01949215
     3  -1.45037500
     4   0.47861517


==> MIQMC ArXiv/data/G1F3/Wini.txt <==
     x            y
     0  -7.26281570
     1  -4.55574028
     2  -3.10367196
     3  -1.54961369
     4   0.41610661


==> MIQMC ArXiv/data/G1F3/Winn.txt <==
     x            y
     0  -7.26281570
     1  -6.02357979
     2  -5.12380340
     3  -4.44783551
     4  -3.77156782


==> MIQMC ArXiv/data/G1F3/Wnii.txt <==
     x            y
     0  -7.26281570
     1  -4.55594719
     2  -3.10760056
     3  -1.55235585
     4   0.40744625


==> MIQMC ArXiv/data/G1F3/Wnin.txt <==
     x            y
     0  -7.26281570
     1  -6.01483092
     2  -5.11682470
     3  -4.42433715
     4  -3.74389614


==> MIQMC ArXiv/data/G1F3/Wnni.txt <==
     x            y
     0  -7.26281570
     1  -6.03778285
     2  -5.11870751
     3  -4.51078471
     4  -3.86800284


==> MIQMC ArXiv/data/G1F3/Wnnn.txt <==
     x            y
     0  -7.26281570
     1  -6.11007832
     2  -6.85789667
     3  -6.91808153
     4  -6.94789730


==> MIQMC ArXiv/data/G1F3/dEiii.txt <==
0
-0.00016678929025206758
-30702595724112624e-22
4815649155833224e-22
23317424731032605e-24


==> MIQMC ArXiv/data/G1F3/dEiin.txt <==
0
0.0004386416804841581
-0.00011783991248128199
-25211069894983494e-21
-2308279465867352e-21


==> MIQMC ArXiv/data/G1F3/dEini.txt <==
0
0.0004434937114283382
-0.00011345778142819008
-2557746482280166e-20
-2355160610490356e-21


==> MIQMC ArXiv/data/G1F3/dEinn.txt <==
0
0.000270346048320409
-0.00022069208115545953
-0.00011813012667840096
-4301163630446502e-20


==> MIQMC ArXiv/data/G1F3/dEnii.txt <==
0
0.00044545504264601805
-0.00011981912730558469
-25479548495264437e-21
-237526085984795e-20


==> MIQMC ArXiv/data/G1F3/dEnin.txt <==
0
0.0002576488656665335
-0.00021771210529158627
-0.00011636734067973215
-42996323258404636e-21


==> MIQMC ArXiv/data/G1F3/dEnni.txt <==
0
0.0002723825603735554
-0.00022135130631363977
-0.0001177345926782642
-4285621080611114e-20


==> MIQMC ArXiv/data/G1F3/dEnnn.txt <==
0.05087395292704685
0
0
0
0


==> MIQMC ArXiv/data/G1F3/dViii.txt <==
0
5041851956391889e-21
34820783461118633e-24
6719329551446554e-26
27647127227587145e-30


==> MIQMC ArXiv/data/G1F3/dViin.txt <==
0
1411184107373407e-20
2032784500545721e-22
18943793593262695e-25
46508566578940616e-28


==> MIQMC ArXiv/data/G1F3/dVini.txt <==
0
14148423173928164e-21
202538627774665e-21
19511665386907033e-25
4803891265886782e-27


==> MIQMC ArXiv/data/G1F3/dVinn.txt <==
0
31126969560114635e-21
6032235681523197e-21
5355696830159749e-22
25454709039836036e-25


==> MIQMC ArXiv/data/G1F3/dVnii.txt <==
0
14175868537915199e-21
2010178721187537e-22
19355511782474966e-25
465100288823624e-26


==> MIQMC ArXiv/data/G1F3/dVnin.txt <==
0
3114928650640403e-20
6019755404810224e-21
5340736399668692e-22
2543688936747674e-24


==> MIQMC ArXiv/data/G1F3/dVnni.txt <==
0
3120204361333214e-20
6041654818465687e-21
5370925811809141e-22
25443655454256865e-25


==> MIQMC ArXiv/data/G1F3/dVnnn.txt <==
5446588540984663e-20
0
0
0
0


==> MIQMC ArXiv/data/G1F3FTMC/cost.txt <==
18453
36906
55359
73812
92265
110718
138092


==> MIQMC ArXiv/data/G1F3FTMC/cost_formatted.txt <==
     x            y
3.84433594e-02 97618.00000000
2.56289062e-02   976184.00000000
1.70859375e-02   2476184.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G1F3FTMC/times.txt <==
214.656671481
214.803759982
214.832487385
214.85663457500002
214.880636513
214.90938083100002
308.571399875


==> MIQMC ArXiv/data/G1F3FTMC/times_formatted.txt <==
     x            y

3.84433594e-04 308.57139987
2.56289063e-04   4454.00000000
1.70859375e-04   21075.00000000
1.13906250e-04   0.00000000
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F3FTQM/cost.txt <==
1528
3056
4584
6112
7640
9168
20408
114824


==> MIQMC ArXiv/data/G1F3FTQM/cost_formatted.txt <==
     x            y
3.84433594e-02 87618.00000000
2.56289062e-02   576184.00000000
1.70859375e-02   2001234.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G1F3FTQM/times.txt <==
281.033273384
281.175605309
281.19704943
281.2195709
281.248942767
281.273322058
1751.0778487520001
14257.816528784


==> MIQMC ArXiv/data/G1F3FTQM/times_formatted.txt <==
     x            y
3.84433594e-04 281.27332206
2.56289063e-04 1751.07784875
1.70859375e-04   14257.81652878
1.13906250e-04   0.00000000
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F3MLMC/cost.txt <==
903
1806
2709
3612
4515
5418
6333
20069
83287
298660
965932


==> MIQMC ArXiv/data/G1F3MLMC/cost_formatted.txt <==
     x            y
3.84433594e-02 6333.00000000
2.56289062e-02 20069.00000000
1.70859375e-02 83287.00000000
1.13906250e-02 298660.00000000
7.59375000e-03 965932.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G1F3MLMC/times.txt <==
38.874719821
38.908034284
38.91077921
38.913835668000004
38.917483719
38.921138913
39.036046274
328.207140521
1835.23339777
6531.164345726
24589.997387684


==> MIQMC ArXiv/data/G1F3MLMC/times_formatted.txt <==
     x            y
3.84433594e-04  39.03604627
2.56289063e-04 328.20714052
1.70859375e-04 1835.23339777
1.13906250e-04 6531.16434573
7.59375000e-05 24589.99738768
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F3MLQM/cost.txt <==
56
112
168
224
280
336
392
624
1312


==> MIQMC ArXiv/data/G1F3MLQM/cost_formatted.txt <==
     x            y
3.84433594e-02 27257.00000000
2.56289062e-02 260663.00000000
1.70859375e-02 750765.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G1F3MLQM/times.txt <==
42.051630797
42.088795142
42.091555383
42.094567712
42.097628577
42.10129955
42.104949675
757.1401641529999
8886.289361748


==> MIQMC ArXiv/data/G1F3MLQM/times_formatted.txt <==
     x            y
3.84433594e-04  42.10494968
2.56289063e-04 757.14016415
1.70859375e-04 8886.28936175
1.13906250e-04   0.00000000
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F3TDMC/cost.txt <==
6751
13502
20253
27004
33755
40506
47257
760663
1550765


==> MIQMC ArXiv/data/G1F3TDMC/cost_formatted.txt <==
     x            y
3.84433594e-02 47257.00000000
2.56289062e-02 460663.00000000
1.70859375e-02 1550765.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G1F3TDMC/times.txt <==
87.042746816
87.17208454300001
87.18887830500002
87.19859614400002
87.20827783700003
87.21801710900003
87.22775239700003
7024.0038101499995
7837.198919562999


==> MIQMC ArXiv/data/G1F3TDMC/times_formatted.txt <==
     x            y
3.84433594e-04  87.22775240
2.56289063e-04 1024.00381015
1.70859375e-04 7837.19891956
1.13906250e-04   0.00000000
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G1F3TDQM/cost.txt <==
312
624
936
1248
1560
1872
2296
2936
23068
94396


==> MIQMC ArXiv/data/G1F3TDQM/cost_formatted.txt <==
     x            y
3.84433594e-02 36736.00000000
2.56289062e-02 76976.00000000
1.70859375e-02 369088.00000000
1.13906250e-02 1510336.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G1F3TDQM/times.txt <==
64.752024631
64.89132270099999
64.901926244
64.91191756299999
64.93102607799999
64.94101273099999
82.37785262599999
120.77818288399999
3015.7171633919997
10574.533735287001


==> MIQMC ArXiv/data/G1F3TDQM/times_formatted.txt <==
     x            y
3.84433594e-04  82.37785263
2.56289063e-04 120.77818288
1.70859375e-04 3015.71716339
1.13906250e-04 10574.53373529
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> MIQMC ArXiv/data/G2F1/Eiii.txt <==
     x            y
     1 -17.71973069
     2 -16.01245743
     3 -18.25820009
     4 -20.96360260


==> MIQMC ArXiv/data/G2F1/Eiin.txt <==
     x            y
     1 -15.74196527
     2 -12.48926774
     3 -13.94513328
     4 -15.74549528


==> MIQMC ArXiv/data/G2F1/Eini.txt <==
     x            y
     1 -16.65736550
     2 -12.44007041
     3 -13.86096106
     4 -15.77230115


==> MIQMC ArXiv/data/G2F1/Einn.txt <==
     x            y
     1 -11.87665898
     2  -8.87704138
     3  -9.33552200
     4 -10.12859441


==> MIQMC ArXiv/data/G2F1/Enii.txt <==
     x            y
     1  -5.40301290
     2  -7.40197348
     3  -9.39820875
     4 -11.40622545


==> MIQMC ArXiv/data/G2F1/Enin.txt <==
     x            y
     1  -2.82010350
     2  -3.82075546
     3  -4.81933703
     4  -5.80829309


==> MIQMC ArXiv/data/G2F1/Enni.txt <==
     x            y
     1  -2.81960607
     2  -3.82221175
     3  -4.82333576
     4  -5.82667973


==> MIQMC ArXiv/data/G2F1/Ennn.txt <==
     x            y
     0  -0.23838502
     1   0.20488495
     2   0.39365688
     3   0.53857071
     4   0.55899400


==> MIQMC ArXiv/data/G2F1/Viii.txt <==
     x            y
     1 -20.51034243
     2 -26.86357713
     3 -32.48443889
     4 -39.26879624


==> MIQMC ArXiv/data/G2F1/Viin.txt <==
     x            y
     1 -15.14622712
     2 -19.43926972
     3 -23.48098427
     4 -27.67326535


==> MIQMC ArXiv/data/G2F1/Vini.txt <==
     x            y
     1 -15.17084934
     2 -19.48566007
     3 -23.49260108
     4 -27.75043874


==> MIQMC ArXiv/data/G2F1/Vinn.txt <==
     x            y
     1  -9.85087028
     2 -11.94855283
     3 -13.96628334
     4 -16.05017303


==> MIQMC ArXiv/data/G2F1/Vnii.txt <==
     x            y
     1 -10.81448659
     2 -15.00421523
     3 -19.11666754
     4 -23.13801082


==> MIQMC ArXiv/data/G2F1/Vnin.txt <==
     x            y
     1  -5.51469858
     2  -7.60820544
     3  -9.69791827
     4 -11.64562763


==> MIQMC ArXiv/data/G2F1/Vnni.txt <==
     x            y
     1  -5.51403481
     2  -7.62108411
     3  -9.67698202
     4 -11.74002162


==> MIQMC ArXiv/data/G2F1/Vnnn.txt <==
     x            y
     0  -0.20878808
     1   0.58558411
     2   0.87259487
     3   1.39181752
     4   0.99246690


==> MIQMC ArXiv/data/G2F1/Wiii.txt <==
     x            y
     0 -30.82499497
     1 -23.38645849
     2 -17.17166641
     3 -11.02300514
     4  -4.78380400


==> MIQMC ArXiv/data/G2F1/Wiin.txt <==
     x            y
     0 -30.82499497
     1 -25.95397273
     2 -22.14438705
     3 -18.36701101
     4 -14.40907246


==> MIQMC ArXiv/data/G2F1/Wini.txt <==
     x            y
     0 -30.82499497
     1 -25.96303933
     2 -22.11262385
     3 -18.30870864
     4 -14.34219449


==> MIQMC ArXiv/data/G2F1/Winn.txt <==
     x            y
     0 -30.82499497
     1 -28.51443914
     2 -26.83747940
     3 -25.06963112
     4 -23.21601887


==> MIQMC ArXiv/data/G2F1/Wnii.txt <==
     x            y
     0 -30.82499497
     1 -25.95596552
     2 -22.07783946
     3 -18.25916190
     4 -14.32841113


==> MIQMC ArXiv/data/G2F1/Wnin.txt <==
     x            y
     0 -30.82499497
     1 -28.50999539
     2 -26.81234182
     3 -25.01938869
     4 -23.14783231


==> MIQMC ArXiv/data/G2F1/Wnni.txt <==
     x            y
     0 -30.82499497
     1 -28.49848432
     2 -26.80440035
     3 -25.01790823
     4 -23.13985728


==> MIQMC ArXiv/data/G2F1/Wnnn.txt <==
     x            y
     0 -30.82499497
     1 -26.38645849
     2 -23.17168488
     3 -20.02324522
     4 -16.78463523


==> MIQMC ArXiv/data/G2F1/dEiii.txt <==
0
4632650617451498e-21
-15127599219961908e-21
-31895844455652955e-22
-4890202013505076e-22


==> MIQMC ArXiv/data/G2F1/dEiin.txt <==
0
-18247201322806363e-21
-0.00017392250695459223
-634010700798546e-19
-18202608362109285e-21


==> MIQMC ArXiv/data/G2F1/dEini.txt <==
0
-9674607097348646e-21
-0.00017995572109776763
-6721016344896327e-20
-17867518987719066e-21


==> MIQMC ArXiv/data/G2F1/dEinn.txt <==
0
-0.00026593126400161637
-0.00212688629634901
-0.0015478463666695175
-0.0008932834122014424


==> MIQMC ArXiv/data/G2F1/dEnii.txt <==
0
0.023633663593132136
0.005912674267130925
0.001482030907406276
0.00036845461746756535


==> MIQMC ArXiv/data/G2F1/dEnin.txt <==
0
0.14160032699443711
0.07076817567974403
0.035418893992822865
0.01784553438589146


==> MIQMC ArXiv/data/G2F1/dEnni.txt <==
0
0.14164915769738054
0.07069677695340591
0.03532085890952862
0.017619542447771638


==> MIQMC ArXiv/data/G2F1/dEnnn.txt <==
0.8476937049262083
0
0
0
0


==> MIQMC ArXiv/data/G2F1/dViii.txt <==
0
6695325688134833e-22
8189502014128853e-24
16642152636979825e-26
15097826819914004e-28


==> MIQMC ArXiv/data/G2F1/dViin.txt <==
0
2757600295176946e-20
14066845622923976e-22
8541210165792553e-23
46721529570827956e-25


==> MIQMC ArXiv/data/G2F1/dVini.txt <==
0
2710936158003931e-20
13621716426729777e-22
8472711103105078e-23
442879466339122e-23


==> MIQMC ArXiv/data/G2F1/dVinn.txt <==
0
0.0010829104936597575
0.00025300388667330077
6247838397316601e-20
14737251108897383e-21


==> MIQMC ArXiv/data/G2F1/dVnii.txt <==
0
0.0005552839871431345
3042854267790613e-20
17591774709647975e-22
10833398090500304e-23


==> MIQMC ArXiv/data/G2F1/dVnin.txt <==
0
0.021873098601106512
0.005125095332166603
0.001204025552451463
0.0003121165256248388


==> MIQMC ArXiv/data/G2F1/dVnni.txt <==
0
0.0218831645615809
0.005079548173474182
0.0012216256510377969
0.000292348818174639


==> MIQMC ArXiv/data/G2F1/dVnnn.txt <==
0.8652637822839182
0
0
0
0


==> MIQMC ArXiv/data/G2F1MLMC/cost.txt <==
679
1358
2037
2716
3395
4074
4808
6872
49012
185885
2598223


==> MIQMC ArXiv/data/G2F1MLMC/cost_formatted.txt <==
     x            y
3.84433594e-02 48080.00000000
2.56289062e-02 68720.00000000
1.70859375e-02 490120.00000000
1.13906250e-02 1858850.00000000
7.59375000e-03 25982230.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F1MLMC/times.txt <==
15.017723189
15.052404063
15.055072789999999
15.058681489999998
15.062262220999997
15.065867170999997
16.596379021999997
19.116656317999997
194.465268216
623.263627704
14236.245621233


==> MIQMC ArXiv/data/G2F1MLMC/times_formatted.txt <==
     x            y
3.84433594e-02  16.59637902
2.56289062e-02  19.11665632
1.70859375e-02 194.46526822
1.13906250e-02 623.26362770
7.59375000e-03 14236.24562123
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F1MLQM/cost.txt <==
60
120
180
240
300
360
420
572
1356
3948


==> MIQMC ArXiv/data/G2F1MLQM/cost_formatted.txt <==
     x            y
3.84433594e-02 115040.00000000
2.56289062e-02 292864.00000000
1.70859375e-02 2094272.00000000
1.13906250e-02 22021376.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F1MLQM/times.txt <==
15.787257069
15.81960343
15.822254295
15.824706673
15.827208504
15.830711607
15.834202451
207.971080717
1594.7152797029999
13601.185823397


==> MIQMC ArXiv/data/G2F1MLQM/times_formatted.txt <==
     x            y
3.84433594e-02  15.83420245
2.56289062e-02 207.97108072
1.70859375e-02 1594.71527970
1.13906250e-02 13601.18582340
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F1TDMC/cost.txt <==
1351
2702
4053
5404
6755
8106
9957
16451
39215
157113
489785
1887559
10271765
44644799


==> MIQMC ArXiv/data/G2F1TDMC/cost_formatted.txt <==
     x            y
3.84433594e-02 10957.00000000
2.56289062e-02 16451.00000000
1.70859375e-02 39215.00000000
1.13906250e-02 157113.00000000
7.59375000e-03 489785.00000000
5.06250000e-03 1887559.00000000
3.37500000e-03 10271765.00000000
2.25000000e-03 44644799.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F1TDMC/times.txt <==
13.462617091
13.601776881000001
13.612195965000002
13.621877026000002
13.639885374000002
13.649526187000003
14.221254903000002
18.183596012000002
30.76793833
97.05105897499999
255.646576947
1023.1969567489999
6090.701587140999
24714.571799734


==> MIQMC ArXiv/data/G2F1TDMC/times_formatted.txt <==
     x            y
3.84433594e-02  14.22125490
2.56289062e-02  18.18359601
1.70859375e-02  30.76793833
1.13906250e-02  97.05105897
7.59375000e-03 255.64657695
5.06250000e-03 1023.19695675
3.37500000e-03 6090.70158714
2.25000000e-03 24714.57179973
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F1TDQM/cost.txt <==
358
716
1074
1432
1790
2148
2514
3624
6968
16368
77256
230736
614016


==> MIQMC ArXiv/data/G2F1TDQM/cost_formatted.txt <==
     x            y
3.84433594e-02 80448.00000000
2.56289062e-02 115968.00000000
1.70859375e-02 222976.00000000
1.13906250e-02 523776.00000000
7.59375000e-03 2472192.00000000
5.06250000e-03 7383552.00000000
3.37500000e-03 19648512.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F1TDQM/times.txt <==
18.504943565
18.642247335
18.660090032
18.686752311
18.706364183999998
18.726109424999997
18.850398677999998
31.740522068999997
69.50491077299999
171.863480085
1242.061963122
3628.3851558180004
9671.161348565001


==> MIQMC ArXiv/data/G2F1TDQM/times_formatted.txt <==
     x            y
3.84433594e-02  18.85039868
2.56289062e-02  31.74052207
1.70859375e-02  69.50491077
1.13906250e-02 171.86348008
7.59375000e-03 1242.06196312
5.06250000e-03 3628.38515582
3.37500000e-03 9671.16134857
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F2/Eiii.txt <==
     x            y
     1  -9.58599237
     2 -12.64155001
     3 -18.05098086
     4 -21.33937037


==> MIQMC ArXiv/data/G2F2/Eiin.txt <==
     x            y
     1  -7.21252533
     2  -9.35878990
     3 -13.47502088
     4 -15.96309234


==> MIQMC ArXiv/data/G2F2/Eini.txt <==
     x            y
     1  -7.21140748
     2  -9.34498311
     3 -13.65722857
     4 -16.48085763


==> MIQMC ArXiv/data/G2F2/Einn.txt <==
     x            y
     1  -4.88928998
     2  -6.12330061
     3  -9.21726314
     4 -14.86477687


==> MIQMC ArXiv/data/G2F2/Enii.txt <==
     x            y
     1  -5.81767725
     2  -7.74216147
     3  -9.74512375
     4 -11.78267592


==> MIQMC ArXiv/data/G2F2/Enin.txt <==
     x            y
     1  -3.25157122
     2  -4.21854753
     3  -5.21418197
     4  -6.21653856


==> MIQMC ArXiv/data/G2F2/Enni.txt <==
     x            y
     1  -3.25055296
     2  -4.21714434
     3  -5.21421393
     4  -6.21722330


==> MIQMC ArXiv/data/G2F2/Ennn.txt <==
     x            y
     0  -0.69604328
     1  -0.16347156
     2   0.07492984
     3   0.18059352
     4   0.25947828


==> MIQMC ArXiv/data/G2F2/Viii.txt <==
     x            y
     1 -15.72216548
     2 -23.72213796
     3 -30.15369895
     4 -37.03878366


==> MIQMC ArXiv/data/G2F2/Viin.txt <==
     x            y
     1 -11.44261579
     2 -16.46947358
     3 -20.37401287
     4 -25.71009543


==> MIQMC ArXiv/data/G2F2/Vini.txt <==
     x            y
     1 -11.44863553
     2 -16.52435381
     3 -20.38106605
     4 -25.67426045


==> MIQMC ArXiv/data/G2F2/Vinn.txt <==
     x            y
     1  -6.93615094
     2  -9.26581731
     3 -10.65125505
     4 -13.57416723


==> MIQMC ArXiv/data/G2F2/Vnii.txt <==
     x            y
     1 -12.40209144
     2 -17.32678354
     3 -21.31712473
     4 -25.48619969


==> MIQMC ArXiv/data/G2F2/Vnin.txt <==
     x            y
     1  -7.91694388
     2 -10.38083869
     3 -12.39850902
     4 -14.36233760


==> MIQMC ArXiv/data/G2F2/Vnni.txt <==
     x            y
     1  -7.91492816
     2 -10.39848982
     3 -12.41808055
     4 -14.38118134


==> MIQMC ArXiv/data/G2F2/Vnnn.txt <==
     x            y
     0  -3.56999008
     1  -2.90071457
     2  -2.62525281
     3  -2.43206963
     4  -2.10843779


==> MIQMC ArXiv/data/G2F2/Wiii.txt <==
     x            y
     0 -30.23221445
     1 -22.87472501
     2 -16.91008248
     3 -10.67119551
     4  -4.30660178


==> MIQMC ArXiv/data/G2F2/Wiin.txt <==
     x            y
     0 -30.23221445
     1 -25.38633793
     2 -21.67347827
     3 -17.88767574
     4 -13.87205736


==> MIQMC ArXiv/data/G2F2/Wini.txt <==
     x            y
     0 -30.23221445
     1 -25.40355667
     2 -21.66603514
     3 -17.85865181
     4 -13.83163831


==> MIQMC ArXiv/data/G2F2/Winn.txt <==
     x            y
     0 -30.23221445
     1 -27.89592268
     2 -26.15211475
     3 -24.40953929
     4 -22.57960276


==> MIQMC ArXiv/data/G2F2/Wnii.txt <==
     x            y
     0 -30.23221445
     1 -25.39404667
     2 -21.64389541
     3 -17.81884099
     4 -13.81382286


==> MIQMC ArXiv/data/G2F2/Wnii_2.txt <==
     x            y
     0 -30.23221445
     1 -25.39404667
     2 -21.64389541
     3 -17.81884099
     4 -13.81382286


==> MIQMC ArXiv/data/G2F2/Wnin.txt <==
     x            y
     0 -30.23221445
     1 -27.87731161
     2 -26.11237657
     3 -24.35484344
     4 -22.50784054


==> MIQMC ArXiv/data/G2F2/Wnni.txt <==
     x            y
     0 -30.23221445
     1 -27.86577584
     2 -26.13248859
     3 -24.38441117
     4 -22.51218937


==> MIQMC ArXiv/data/G2F2/Wnnn.txt <==
     x            y
     0 -30.23221445
     1 -25.87472501
     2 -22.91010095
     3 -19.67143559
     4 -16.30743301


==> MIQMC ArXiv/data/G2F2/dEiii.txt <==
0
0.0013011541693908049
0.00015649996914078883
36822503387002493e-22
-376885501814243e-21


==> MIQMC ArXiv/data/G2F2/dEiin.txt <==
0
0.006742384759531662
0.0015230828147924076
8782426505059205e-20
-15654182103794568e-21


==> MIQMC ArXiv/data/G2F2/dEini.txt <==
0
0.006747610983426674
0.0015377288936087635
7740420280014723e-20
-10933708735054321e-21


==> MIQMC ArXiv/data/G2F2/dEinn.txt <==
0
0.03374248452609364
0.014345075659657217
0.0016800697646280336
-3351631646489431e-20


==> MIQMC ArXiv/data/G2F2/dEnii.txt <==
0
0.01772983285616926
0.004670648298852272
0.0011652669793162608
0.0002838318434838155


==> MIQMC ArXiv/data/G2F2/dEnin.txt <==
0
0.10499763811832596
0.053714390770376916
0.0269385877673199
0.013447310246982291


==> MIQMC ArXiv/data/G2F2/dEnni.txt <==
0
0.10507177189410002
0.05376665967149848
0.026937991059051185
0.013440929272627253


==> MIQMC ArXiv/data/G2F2/dEnnn.txt <==
0.6172627875515295
0
0
0
0


==> MIQMC ArXiv/data/G2F2/dViii.txt <==
0
18499355243402783e-21
7226448527996542e-23
8372056205481586e-25
70829653162792616e-28


==> MIQMC ArXiv/data/G2F2/dViin.txt <==
0
0.00035927700145930996
11020325950530135e-21
7358867702254185e-22
18217554780288116e-24


==> MIQMC ArXiv/data/G2F2/dVini.txt <==
0
0.0003577810194374494
10608985239551748e-21
7322978764939679e-22
18675725728403164e-24


==> MIQMC ArXiv/data/G2F2/dVinn.txt <==
0
0.008166021397238609
0.0016244676039226032
0.0006218028914356769
819914367663973e-19


==> MIQMC ArXiv/data/G2F2/dVnii.txt <==
0
0.00018475596490434971
6083008518468966e-21
38274192353239773e-23
21275972424571598e-24


==> MIQMC ArXiv/data/G2F2/dVnin.txt <==
0
0.0041377325689183125
0.0007499912120784811
0.00018521531063356514
4747943837111364e-20


==> MIQMC ArXiv/data/G2F2/dVnni.txt <==
0
0.0041435178265102025
0.0007408710987294292
0.00018271965417345005
4686331902641218e-20


==> MIQMC ArXiv/data/G2F2/dVnnn.txt <==
0.08420267769509697
0
0
0
0


==> MIQMC ArXiv/data/G2F2MLMC/cost.txt <==
224
448
672
896
1120
1344
1588
2408
4657
31393
260122
1045630


==> MIQMC ArXiv/data/G2F2MLMC/cost_formatted.txt <==
     x            y
5.76650391e-02 43008.00000000
3.84433594e-02 50816.00000000
2.56289062e-02 77056.00000000
1.70859375e-02 149024.00000000
1.13906250e-02 1004576.00000000
7.59375000e-03 8323904.00000000
5.06250000e-03 33460160.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F2MLMC/times.txt <==
14.877149183
14.911239665
14.913815935
14.916370608000001
14.918781926000001
14.921167460000001
15.192744140000002
20.480744984
155.882522158
624.71413121
4326.984753625
13269.698259777


==> MIQMC ArXiv/data/G2F2MLMC/times_formatted.txt <==
     x            y
5.76650391e-02  14.92116746
3.84433594e-02  15.19274414
2.56289062e-02  20.48074498
1.70859375e-02 155.88252216
1.13906250e-02 624.71413121
7.59375000e-03 4326.98475362
5.06250000e-03 13269.69825978
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F2MLQM/cost.txt <==
21
42
63
84
105
126
171
279
527
1247
3775


==> MIQMC ArXiv/data/G2F2MLQM/cost_formatted.txt <==
     x            y
5.76650391e-02 166320.00000000
3.84433594e-02 225720.00000000
2.56289062e-02 368280.00000000
1.70859375e-02 695640.00000000
1.13906250e-02 1646040.00000000
7.59375000e-03 4983000.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F2MLQM/times.txt <==
15.522967157
15.557404944
15.560067736
15.562541411
15.56500985
15.567467248
43.853712313
254.323656288
2018.0531058079998
2097.1522029889998
18024.734830595


==> MIQMC ArXiv/data/G2F2MLQM/times_formatted.txt <==
     x            y
5.76650391e-02  15.56746725
3.84433594e-02  43.85371231
2.56289062e-02 254.32365629
1.70859375e-02 2018.05310581
1.13906250e-02 2097.15220299
7.59375000e-03 18024.73483059
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F2TDMC/cost.txt <==
1016
2032
3048
4064
5080
6096
7118
13403
23600
83489
247147
1635225
8961502


==> MIQMC ArXiv/data/G2F2TDMC/cost_formatted.txt <==
     x            y
5.76650391e-02 12192.00000000
3.84433594e-02 14236.00000000
2.56289062e-02 26806.00000000
1.70859375e-02 47200.00000000
1.13906250e-02 166978.00000000
7.59375000e-03 494294.00000000
5.06250000e-03 3270450.00000000
3.37500000e-03 17923004.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F2TDMC/times.txt <==
13.756742475
13.887954054
13.898178731
13.908542595
13.918973496
13.937113756999999
13.956211288999999
21.390490533999998
26.89798682
93.4561289
213.705686392
1682.218581655
8853.917677993


==> MIQMC ArXiv/data/G2F2TDMC/times_formatted.txt <==
     x            y
5.76650391e-02  13.93711376
3.84433594e-02  13.95621129
2.56289062e-02  21.39049053
1.70859375e-02  26.89798682
1.13906250e-02  93.45612890
7.59375000e-03 213.70568639
5.06250000e-03 1682.21858165
3.37500000e-03 8853.91767799
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F2TDQM/cost.txt <==
93
186
279
372
465
558
651
1723
4911
13887
38743
106327
283287
762327


==> MIQMC ArXiv/data/G2F2TDQM/cost_formatted.txt <==
     x            y
5.76650391e-02 10856.00000000
3.84433594e-02 20832.00000000
2.56289062e-02 55136.00000000
1.70859375e-02 157152.00000000
1.13906250e-02 444384.00000000
7.59375000e-03 1239776.00000000
5.06250000e-03 3402464.00000000
3.37500000e-03 9065184.00000000
2.25000000e-03 24394464.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F2TDQM/times.txt <==
14.485509504
14.616832718
14.627104702999999
14.637032084
14.654784958999999
14.664413126
14.673901235999999
38.904745012
89.49835956300001
227.062027375
602.754845732
1813.765369886
5339.322286156
14713.444451004998


==> MIQMC ArXiv/data/G2F2TDQM/times_formatted.txt <==
     x            y
5.76650391e-02  14.66441313
3.84433594e-02  14.67390124
2.56289062e-02  38.90474501
1.70859375e-02  89.49835956
1.13906250e-02 227.06202738
7.59375000e-03 602.75484573
5.06250000e-03 1813.76536989
3.37500000e-03 5339.32228616
2.25000000e-03 14713.44445100
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F3/Eiii.txt <==
     x            y
     1 -12.16568405
     2 -10.08738636
     3 -12.97784640
     4 -17.33150598


==> MIQMC ArXiv/data/G2F3/Eiin.txt <==
     x            y
     1  -8.20156505
     2  -7.37486658
     3  -9.11975832
     4 -11.89244436


==> MIQMC ArXiv/data/G2F3/Eini.txt <==
     x            y
     1  -8.12209762
     2  -7.32954282
     3  -9.16700784
     4 -11.87590782


==> MIQMC ArXiv/data/G2F3/Einn.txt <==
     x            y
     1  -7.00368086
     2  -5.75050548
     3  -5.81215924
     4  -6.98960392


==> MIQMC ArXiv/data/G2F3/Enii.txt <==
     x            y
     1  -6.05812493
     2  -7.96728858
     3  -9.98140923
     4 -11.95891959


==> MIQMC ArXiv/data/G2F3/Enin.txt <==
     x            y
     1  -3.33318770
     2  -4.31977430
     3  -5.43278743
     4  -6.45258705


==> MIQMC ArXiv/data/G2F3/Enni.txt <==
     x            y
     1  -3.33310593
     2  -4.31998686
     3  -5.43535294
     4  -6.45333769


==> MIQMC ArXiv/data/G2F3/Ennn.txt <==
     x            y
     0  -0.98033567
     1  -0.47364380
     2  -0.15202168
     3   0.02885385
     4   0.10151509


==> MIQMC ArXiv/data/G2F3/Viii.txt <==
     x            y
     1  -7.98981470
     2 -14.46035524
     3 -25.12453198
     4 -34.50909456


==> MIQMC ArXiv/data/G2F3/Viin.txt <==
     x            y
     1  -7.38727833
     2 -11.50654904
     3 -17.65929561
     4 -23.56094049


==> MIQMC ArXiv/data/G2F3/Vini.txt <==
     x            y
     1  -7.38445489
     2 -11.52254589
     3 -17.73122949
     4 -23.48412069


==> MIQMC ArXiv/data/G2F3/Vinn.txt <==
     x            y
     1  -6.87874589
     2  -8.30993035
     3 -10.29946032
     4 -12.83764266


==> MIQMC ArXiv/data/G2F3/Vnii.txt <==
     x            y
     1  -7.93451239
     2 -12.89977515
     3 -19.80320383
     4 -26.77694470


==> MIQMC ArXiv/data/G2F3/Vnin.txt <==
     x            y
     1  -7.31210144
     2  -9.41629637
     3 -12.71430519
     4 -16.63007418


==> MIQMC ArXiv/data/G2F3/Vnni.txt <==
     x            y
     1  -7.31229640
     2  -9.41859914
     3 -12.72444238
     4 -16.62900808


==> MIQMC ArXiv/data/G2F3/Vnnn.txt <==
     x            y
     0  -6.84629509
     1  -7.67269118
     2  -7.95925475
     3  -8.19144221
     4  -8.44325605


==> MIQMC ArXiv/data/G2F3/Wiii.txt <==
     x            y
     0 -27.39432011
     1 -20.22203525
     2 -14.94581625
     3  -8.99394195
     4  -3.00186933


==> MIQMC ArXiv/data/G2F3/Wiin.txt <==
     x            y
     0 -27.39432011
     1 -22.64987863
     2 -19.12919533
     3 -15.55230793
     4 -11.60840931


==> MIQMC ArXiv/data/G2F3/Wini.txt <==
     x            y
     0 -27.39432011
     1 -22.67865447
     2 -19.21278206
     3 -15.64755626
     4 -11.64694574


==> MIQMC ArXiv/data/G2F3/Winn.txt <==
     x            y
     0 -27.39432011
     1 -25.18194843
     2 -23.25863344
     3 -21.57287248
     4 -19.90471045


==> MIQMC ArXiv/data/G2F3/Wnii.txt <==
     x            y
     0 -27.39432011
     1 -22.67714409
     2 -19.20280361
     3 -15.64989593
     4 -11.66259241


==> MIQMC ArXiv/data/G2F3/Wnin.txt <==
     x            y
     0 -27.39432011
     1 -25.15461086
     2 -23.23346825
     3 -21.54315542
     4 -19.85628532


==> MIQMC ArXiv/data/G2F3/Wnni.txt <==
     x            y
     0 -27.39432011
     1 -25.18791002
     2 -23.27215136
     3 -21.63720823
     4 -19.98871177


==> MIQMC ArXiv/data/G2F3/Wnnn.txt <==
     x            y
     0 -27.39432011
     1 -23.22203525
     2 -20.94583471
     3 -17.99418203
     4 -15.00270056


==> MIQMC ArXiv/data/G2F3/dEiii.txt <==
0
0.00021765276239494623
0.0009191663760817914
0.00012395925384242468
606312929715773e-20


==> MIQMC ArXiv/data/G2F3/dEiin.txt <==
0
0.003396901142883983
0.0060248182042208385
0.0017975426022042058
0.0002630374145964094


==> MIQMC ArXiv/data/G2F3/dEinn.txt <==
0
-0.007792592766013657
0.018574851968028865
0.017797775664238864
0.007869000331460865


==> MIQMC ArXiv/data/G2F3/dEnii.txt <==
0
0.015007995033386594
0.003995831392220973
0.0009892280479855326
0.00025119239477236434


==> MIQMC ArXiv/data/G2F3/dEnin.txt <==
0
0.09922258162524052
0.050074700446668285
0.02315090767799677
0.011417676864989585


==> MIQMC ArXiv/data/G2F3/dEnni.txt <==
0
0.09922820512700636
0.050067323334580555
0.023109775609700994
0.011411737734591731


==> MIQMC ArXiv/data/G2F3/dEnnn.txt <==
0.5068617950033729
0
0
0
0


==> MIQMC ArXiv/data/G2F3/dViii.txt <==
0
0.0039339253626212945
44360795273727286e-21
27337717292215996e-24
4090038659726736e-26


==> MIQMC ArXiv/data/G2F3/dViin.txt <==
0
0.0059732079589779035
0.0003437032132286964
4830836270473588e-21
8080722369516123e-23


==> MIQMC ArXiv/data/G2F3/dVini.txt <==
0
0.005984909337811679
0.00033991322427116995
4595873456170278e-21
8522661712202758e-23


==> MIQMC ArXiv/data/G2F3/dVinn.txt <==
0
0.008497499633574488
0.003151096494183872
0.0007935120094247681
0.00013661062757448178


==> MIQMC ArXiv/data/G2F3/dVnii.txt <==
0
0.004087650639163796
0.00013085211378970795
10930540449318435e-22
8696338858808933e-24


==> MIQMC ArXiv/data/G2F3/dVnin.txt <==
0
0.006292716033193477
0.0014635661139411058
0.00014880336866015222
9859362649223576e-21


==> MIQMC ArXiv/data/G2F3/dVnni.txt <==
0
0.006291865728044437
0.0014612318906782223
0.00014776145751616522
9866651084049991e-21


==> MIQMC ArXiv/data/G2F3/dVnnn.txt <==
0.008690801237522692
0
0
0
0


==> MIQMC ArXiv/data/G2F3MLMC/cost.txt <==
224
448
672
896
1120
1344
1568
2080
3897
13060
48368
274576


==> MIQMC ArXiv/data/G2F3MLMC/cost_formatted.txt <==
     x            y
5.76650391e-02 2688.00000000
3.84433594e-02 3136.00000000
2.56289062e-02 4160.00000000
1.70859375e-02 7794.00000000
1.13906250e-02 26120.00000000
7.59375000e-03 96736.00000000
5.06250000e-03 0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F3MLMC/times.txt <==
20.986789105
21.01891398
21.021598239
21.024071313
21.027161762
21.038343211999997
21.041346090999998
80.943426977
645.149368955
5714.285224361
6817.668700808999
17979.968763924997


==> MIQMC ArXiv/data/G2F3MLMC/times_formatted.txt <==
     x            y
5.76650391e-02  21.03834321
3.84433594e-02  21.04134609
2.56289062e-02  80.94342698
1.70859375e-02 645.14936895
1.13906250e-02 5714.28522436
7.59375000e-03 17979.96876392
5.06250000e-03 0.0
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F3MLQM/cost.txt <==
21
42
63
84
105
126
147
266
506


==> MIQMC ArXiv/data/G2F3MLQM/cost_formatted.txt <==
     x            y
5.76650391e-02 2052.00000000
3.84433594e-02 2194.00000000
2.56289062e-02 31117.0
1.70859375e-02 200000.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F3MLQM/times.txt <==
26.210059773
26.245401122
26.248185754
26.250730217
26.253259257
26.256191319
26.259768454
816.812130012
8767.857053114


==> MIQMC ArXiv/data/G2F3MLQM/times_formatted.txt <==
     x            y
5.76650391e-02  26.25619132
3.84433594e-02  26.25976845
2.56289062e-02 816.81213001
1.70859375e-02 8767.85705311
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F3TDMC/cost_formatted.txt <==
     x            y
5.76650391e-02 3888.00000000
3.84433594e-02 3904.00000000
2.56289062e-02 4512.00000000
1.70859375e-02   8756.00000000
1.13906250e-02   22632.00000000
7.59375000e-03   73521.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F3TDMC/times.txt <==
25.068938242
25.200036668000003
25.215149084000004
25.225612939000005
25.235432687000007
25.245098289000005
25.255289178000005
104794.725168901


==> MIQMC ArXiv/data/G2F3TDMC/times_formatted.txt <==
     x            y
5.76650391e-02  25.24509829
3.84433594e-02  25.25528918
2.56289062e-02 90.72516890
1.70859375e-02   500.51534543
1.13906250e-02   2851.314354
7.59375000e-03   9851.444740
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F3TDQM/cost.txt <==
93
186
279
372
465
558
891
4259
14899
45811
134707


==> MIQMC ArXiv/data/G2F3TDQM/cost_formatted.txt <==
     x            y
5.76650391e-02 1116.00000000
3.84433594e-02 1782.00000000
2.56289062e-02 8518.00000000
1.70859375e-02 29798.00000000
1.13906250e-02 91622.00000000
7.59375000e-03 269414.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/G2F3TDQM/times.txt <==
29.211443404
29.339931676
29.350457823
29.360827714
29.371435037999998
29.382619985999998
70.511574831
481.691341211
1428.956412516
4160.214846904
12222.737348132


==> MIQMC ArXiv/data/G2F3TDQM/times_formatted.txt <==
     x            y
5.76650391e-02  29.38261999
3.84433594e-02  70.51157483
2.56289062e-02 481.69134121
1.70859375e-02 1428.95641252
1.13906250e-02 4160.21484690
7.59375000e-03 12222.73734813
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> MIQMC ArXiv/data/eigenvalues/lambda0pt075sigma1nu0pt5.txt <==
     x            y
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    11 2.10619509e-03
    11 2.10619509e-03
    11 2.10619509e-03
    11 2.10619509e-03
    11 2.10619509e-03
    11 2.10619509e-03
    12 1.99326053e-03
    12 1.99326053e-03
    12 1.99326053e-03
    12 1.99326053e-03
    12 1.99326053e-03
    12 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    14 1.99326053e-03
    14 1.99326053e-03
    14 1.99326053e-03
    14 1.99326053e-03
    14 1.99326053e-03
    15 1.99326053e-03
    15 1.99326053e-03
    15 1.99326053e-03
    15 1.99326053e-03
    15 1.99326053e-03
    16 1.99326053e-03
    16 1.99326053e-03
    16 1.99326053e-03
    16 1.99326053e-03
    17 1.99326053e-03
    17 1.99326053e-03
    17 1.99326053e-03
    17 1.99326053e-03
    18 1.82585433e-03
    18 1.82585433e-03
    18 1.82585433e-03
    18 1.82585433e-03
    19 1.82585433e-03
    19 1.82585433e-03
    19 1.82585433e-03
    19 1.82585433e-03
    20 1.82585433e-03
    20 1.82585433e-03
    20 1.82585433e-03
    20 1.82585433e-03
    21 1.77511750e-03
    21 1.77511750e-03
    21 1.77511750e-03
    22 1.77511750e-03
    22 1.77511750e-03
    22 1.77511750e-03
    22 1.77511750e-03
    23 1.77511750e-03
    23 1.77511750e-03
    23 1.77511750e-03
    24 1.67993539e-03
    24 1.67993539e-03
    24 1.67993539e-03
    25 1.67993539e-03
    25 1.67993539e-03
    25 1.67993539e-03
    26 1.67993539e-03
    26 1.67993539e-03
    27 1.62603228e-03
    27 1.62603228e-03
    27 1.62603228e-03
    28 1.62603228e-03
    28 1.62603228e-03
    28 1.62603228e-03
    29 1.62603228e-03
    29 1.62603228e-03
    30 1.62603228e-03
    30 1.62603228e-03
    30 1.62603228e-03
    31 1.62603228e-03
    31 1.62603228e-03
    32 1.62603228e-03
    32 1.62603228e-03
    33 1.49608275e-03
    33 1.49608275e-03
    34 1.49608275e-03
    34 1.49608275e-03
    34 1.49608275e-03
    35 1.49608275e-03
    35 1.49608275e-03
    36 1.46896160e-03
    36 1.46896160e-03
    37 1.46896160e-03
    37 1.46896160e-03
    38 1.46896160e-03
    39 1.44807882e-03
    39 1.44807882e-03
    40 1.44807882e-03
    40 1.44807882e-03
    41 1.44807882e-03
    41 1.44807882e-03
    42 1.37043258e-03
    42 1.37043258e-03
    43 1.37043258e-03
    44 1.37043258e-03
    44 1.37043258e-03
    45 1.37043258e-03
    45 1.37043258e-03
    46 1.37043258e-03
    47 1.37043258e-03
    47 1.37043258e-03
    48 1.30819800e-03
    49 1.30819800e-03
    49 1.30819800e-03
    50 1.30819800e-03
    51 1.30819800e-03
    51 1.30819800e-03
    52 1.30819800e-03
    53 1.30819800e-03
    54 1.26091011e-03
    54 1.26091011e-03
    55 1.22045202e-03
    56 1.22045202e-03
    57 1.22045202e-03
    58 1.22045202e-03
    58 1.22045202e-03
    59 1.22045202e-03
    60 1.22045202e-03
    61 1.18047352e-03
    62 1.18047352e-03
    62 1.18047352e-03
    63 1.18047352e-03
    64 1.16502842e-03
    65 1.16502842e-03
    66 1.16502842e-03
    67 1.11795100e-03
    68 1.11795100e-03
    69 1.11795100e-03
    70 1.10255939e-03
    71 1.10255939e-03
    72 1.10255939e-03
    73 1.10255939e-03
    74 1.10255939e-03
    75 1.10255939e-03
    76 1.05128215e-03
    77 1.05128215e-03
    78 1.05128215e-03
    79 1.05128215e-03
    80 1.05128215e-03
    81 1.05128215e-03
    82 1.02860640e-03
    84 1.02860640e-03
    85 9.95602108e-04
    86 9.95602108e-04
    87 9.95602108e-04
    88 9.81894959e-04
    90 9.81894959e-04
    91 9.81894959e-04
    92 9.81894959e-04
    93 9.81894959e-04
    95 9.54581622e-04
    96 9.54581622e-04
    97 9.36229512e-04
    99 9.36229512e-04
   100 8.99429418e-04
   101 8.99429418e-04
   103 8.99429418e-04
   104 8.99429418e-04
   106 8.86028719e-04
   107 8.86028719e-04
   109 8.86028719e-04
   110 8.86028719e-04
   112 8.50111923e-04
   113 8.50111923e-04
   115 8.50111923e-04
   116 8.50111923e-04
   118 8.39101153e-04
   120 8.39101153e-04
   121 8.27548662e-04
   123 8.27548662e-04
   125 8.00995592e-04
   127 8.00995592e-04
   128 8.00995592e-04
   130 7.89061470e-04
   132 7.89061470e-04
   134 7.89061470e-04
   136 7.79623917e-04
   137 7.79623917e-04
   139 7.57075418e-04
   141 7.57075418e-04
   143 7.23621408e-04
   145 7.22791264e-04
   147 7.22791264e-04
   149 7.22791264e-04
   151 7.16480900e-04
   154 7.16480900e-04
   156 7.16480900e-04
   158 6.94301641e-04
   160 6.94301641e-04
   162 6.94301641e-04
   165 6.75085277e-04
   167 6.75085277e-04
   169 6.75085277e-04
   171 6.65027106e-04
   174 6.44428063e-04
   176 6.44023655e-04
   179 6.43688770e-04
   181 6.43688770e-04
   184 6.43688770e-04
   186 6.38069015e-04
   189 6.38069015e-04
   192 6.18317061e-04
   194 5.85162790e-04
   197 5.85162790e-04
   200 5.84480078e-04
   202 5.84480078e-04
   205 5.84480078e-04
   208 5.81510035e-04
   211 5.81510035e-04
   214 5.73541513e-04
   217 5.73541513e-04
   220 5.50710975e-04
   223 5.43128953e-04
   226 5.42505872e-04
   229 5.42505872e-04
   232 5.38209186e-04
   236 5.21122398e-04
   239 5.21122398e-04
   242 5.20514403e-04
   246 5.20514403e-04
   249 5.17869401e-04
   253 5.17869401e-04
   256 5.10772957e-04
   260 4.83385221e-04
   263 4.79307410e-04
   267 4.79307410e-04
   271 4.77355354e-04
   274 4.77355354e-04
   278 4.70234005e-04
   282 4.67307789e-04
   286 4.54824755e-04
   290 4.42557330e-04
   294 4.39205986e-04
   298 4.38693562e-04
   302 4.36464335e-04
   307 4.36464335e-04
   311 4.30483397e-04
   315 4.26851863e-04
   320 4.25113440e-04
   324 4.18771454e-04
   328 4.18771454e-04
   333 4.05048597e-04
   338 4.03963991e-04
   342 4.03963991e-04
   347 3.94328769e-04
   352 3.88387681e-04
   357 3.84048538e-04
   362 3.77885161e-04
   367 3.62814734e-04
   372 3.59754050e-04
   377 3.58288894e-04
   382 3.58288894e-04
   388 3.56052350e-04
   393 3.52943818e-04
   399 3.51173310e-04
   404 3.51173310e-04
   410 3.45882416e-04
   416 3.42018151e-04
   421 3.41378089e-04
   427 3.36529295e-04
   433 3.34853791e-04
   439 3.29539706e-04
   445 3.17250841e-04
   451 3.08625583e-04
   458 3.05574181e-04
   464 3.04017568e-04
   471 2.98207292e-04
   477 2.95971580e-04
   484 2.93474781e-04
   491 2.91512374e-04
   497 2.91240235e-04
   504 2.87919232e-04
   511 2.86456167e-04
   518 2.83629492e-04
   526 2.82530813e-04
   533 2.78484314e-04
   540 2.72132051e-04
   548 2.65125846e-04
   556 2.59609172e-04
   563 2.59366816e-04
   571 2.54946227e-04
   579 2.51331411e-04
   587 2.49567909e-04
   595 2.47342814e-04
   604 2.38119154e-04
   612 2.37805607e-04
   621 2.35148796e-04
   629 2.31645288e-04
   638 2.31375027e-04
   647 2.30199291e-04
   656 2.27391115e-04
   665 2.25484399e-04
   674 2.23825625e-04
   684 2.18800617e-04
   693 2.13058014e-04
   703 2.11780090e-04
   713 2.06160475e-04
   723 2.03826584e-04
   733 2.00807318e-04
   743 1.99529950e-04
   753 1.94673106e-04
   764 1.94249284e-04
   774 1.91355142e-04
   785 1.89740881e-04
   796 1.88968131e-04
   807 1.87099790e-04
   818 1.83598211e-04
   830 1.81519741e-04
   841 1.78830905e-04
   853 1.78489897e-04
   865 1.72287866e-04
   877 1.70384250e-04
   889 1.68374955e-04
   901 1.64951467e-04
   914 1.62333709e-04
   927 1.59915081e-04
   940 1.58807517e-04
   953 1.56280123e-04
   966 1.54737991e-04
   979 1.53432631e-04
   993 1.52807751e-04
  1007 1.50528114e-04
  1021 1.49591393e-04
  1035 1.45605820e-04
  1050 1.43601163e-04
  1064 1.42161460e-04
  1079 1.39089440e-04
  1094 1.36922637e-04
  1109 1.34538738e-04
  1125 1.32556793e-04
  1140 1.30453134e-04
  1156 1.29314207e-04
  1172 1.26377290e-04
  1189 1.25588407e-04
  1205 1.24800829e-04
  1222 1.22952165e-04
  1239 1.22727058e-04
  1256 1.19814778e-04
  1274 1.17761111e-04
  1292 1.16236746e-04
  1310 1.15291726e-04
  1328 1.10721528e-04
  1346 1.09752000e-04
  1365 1.09279634e-04
  1384 1.07360709e-04
  1403 1.05613230e-04
  1423 1.04396444e-04
  1443 1.03094177e-04
  1463 1.01344303e-04
  1483 1.00406491e-04
  1504 9.87951239e-05
  1525 9.82596325e-05
  1546 9.73599406e-05
  1567 9.44067321e-05
  1589 9.32298445e-05
  1611 9.04282562e-05
  1634 8.92506350e-05
  1657 8.83880274e-05
  1680 8.78433680e-05
  1703 8.72438840e-05
  1727 8.48702840e-05
  1751 8.31747761e-05
  1775 8.23766246e-05
  1800 8.16116533e-05
  1825 8.05817913e-05
  1850 7.94228369e-05
  1876 7.79639672e-05
  1902 7.61247146e-05
  1929 7.47000379e-05
  1956 7.38140398e-05
  1983 7.28075488e-05
  2010 7.21038637e-05
  2038 7.11705115e-05
  2067 7.01003443e-05
  2096 6.85164921e-05
  2125 6.77413626e-05
  2154 6.67553575e-05
  2184 6.57086343e-05
  2215 6.48018904e-05
  2246 6.38044663e-05
  2277 6.24266612e-05
  2309 6.17448582e-05
  2341 6.07696937e-05
  2373 6.00758597e-05
  2406 5.92379552e-05
  2440 5.76729209e-05
  2474 5.71503103e-05
  2508 5.67935615e-05
  2543 5.51445747e-05
  2579 5.41765860e-05
  2615 5.36028074e-05
  2651 5.28031426e-05
  2688 5.24033861e-05
  2725 5.13494174e-05
  2763 5.02623004e-05
  2802 4.97319771e-05
  2841 4.86383937e-05
  2880 4.80792306e-05
  2921 4.70724210e-05
  2961 4.66070128e-05
  3002 4.59257146e-05
  3044 4.50489268e-05
  3087 4.42796523e-05
  3130 4.36443599e-05
  3173 4.31252727e-05
  3217 4.24516332e-05
  3262 4.15233457e-05
  3308 4.06965995e-05
  3354 4.01140618e-05
  3400 3.94534099e-05
  3448 3.89444044e-05
  3496 3.85123796e-05
  3544 3.78756528e-05
  3594 3.72089171e-05
  3644 3.65510943e-05
  3695 3.58023457e-05
  3746 3.53125103e-05
  3798 3.46823171e-05
  3851 3.43675803e-05
  3905 3.37644310e-05
  3959 3.29259572e-05
  4014 3.24913356e-05
  4070 3.20510505e-05
  4127 3.16073604e-05
  4184 3.10881900e-05
  4243 3.05456710e-05
  4302 2.98973152e-05
  4362 2.92539326e-05
  4422 2.90397673e-05
  4484 2.85737246e-05
  4546 2.82168625e-05
  4610 2.77494155e-05
  4674 2.71983544e-05
  4739 2.65098477e-05
  4805 2.61269189e-05
  4872 2.58805574e-05
  4940 2.55340221e-05
  5008 2.49466205e-05
  5078 2.45614094e-05
  5149 2.41416001e-05
  5221 2.36564488e-05
  5293 2.33366729e-05
  5367 2.30227715e-05
  5442 2.25109845e-05
  5517 2.21831098e-05
  5594 2.18342100e-05
  5672 2.14349632e-05
  5751 2.11126098e-05
  5831 2.08009416e-05
  5913 2.04190056e-05
  5995 1.99832316e-05
  6078 1.97553836e-05
  6163 1.94004525e-05
  6249 1.90102085e-05
  6336 1.87173298e-05
  6424 1.83271875e-05
  6513 1.80544002e-05
  6604 1.77503559e-05
  6696 1.74921441e-05
  6789 1.71473737e-05
  6884 1.68566095e-05
  6980 1.66583850e-05
  7077 1.63016219e-05
  7176 1.60092118e-05
  7275 1.57063643e-05
  7377 1.54486917e-05
  7480 1.51779418e-05
  7584 1.49868289e-05
  7689 1.47263250e-05
  7796 1.43925089e-05
  7905 1.42196718e-05
  8015 1.38771662e-05
  8127 1.36727724e-05
  8240 1.35202739e-05
  8355 1.32235369e-05
  8471 1.29499562e-05
  8589 1.27965919e-05
  8708 1.25430162e-05
  8830 1.23489523e-05
  8953 1.21022205e-05
  9077 1.19095439e-05
  9204 1.16957829e-05
  9332 1.15012166e-05
  9462 1.13051925e-05
  9594 1.10666994e-05
  9727 1.08808349e-05
  9863 1.07283423e-05
 10000 1.04976671e-05
 10139 1.03409691e-05
 10280 1.01372317e-05
 10424 9.93623611e-06
 10569 9.80226851e-06
 10716 9.64331895e-06
 10865 9.43302975e-06
 11016 9.28383576e-06
 11170 9.13011222e-06
 11325 8.98781625e-06
 11483 8.78861678e-06
 11643 8.65482309e-06
 11805 8.48161591e-06
 11970 8.33447515e-06
 12136 8.18773893e-06
 12305 8.05540893e-06
 12477 7.88625678e-06
 12650 7.76079155e-06
 12826 7.62795325e-06
 13005 7.47335052e-06
 13186 7.36421896e-06
 13370 7.21177462e-06
 13556 7.09095318e-06
 13745 6.96144547e-06
 13936 6.82781885e-06
 14130 6.71365980e-06
 14327 6.59114320e-06
 14527 6.46179395e-06
 14729 6.36092457e-06
 14934 6.23231288e-06
 15142 6.11084515e-06
 15353 6.01456607e-06
 15567 5.90591035e-06
 15783 5.80323721e-06
 16003 5.68664996e-06
 16226 5.58945112e-06
 16452 5.48827606e-06
 16681 5.38299969e-06
 16913 5.28987176e-06
 17149 5.18401680e-06
 17388 5.10938608e-06
 17630 4.99110088e-06
 17875 4.91292288e-06
 18124 4.82033462e-06
 18377 4.75168538e-06
 18632 4.64507066e-06
 18892 4.55477584e-06
 19155 4.47608655e-06
 19422 4.40411177e-06
 19692 4.32406549e-06
 19966 4.23437054e-06
 20244 4.15935639e-06
 20526 4.08226777e-06
 20812 4.00539148e-06
 21102 3.93003082e-06
 21396 3.86680132e-06
 21694 3.78880191e-06
 21996 3.71914642e-06
 22302 3.64164881e-06
 22613 3.58520898e-06
 22928 3.51942041e-06
 23247 3.44862451e-06
 23571 3.38826299e-06
 23899 3.33182065e-06
 24232 3.26138763e-06
 24569 3.20359477e-06
 24911 3.14328861e-06
 25258 3.08198320e-06
 25610 3.03090426e-06
 25967 2.96631275e-06
 26328 2.91523428e-06
 26695 2.85871780e-06
 27067 2.80669418e-06
 27443 2.75160037e-06
 27826 2.69833045e-06
 28213 2.65478461e-06
 28606 2.59919418e-06
 29004 2.55282599e-06
 29408 2.50439542e-06
 29818 2.45307003e-06
 30233 2.40781819e-06
 30654 2.36503804e-06
 31081 2.32196319e-06
 31514 2.27758615e-06
 31952 2.23249557e-06
 32397 2.19025641e-06
 32849 2.15227381e-06
 33306 2.10918577e-06
 33770 2.06727108e-06
 34240 2.02966140e-06
 34717 1.99190976e-06
 35200 1.95357238e-06
 35690 1.91800770e-06
 36187 1.88206803e-06
 36691 1.84540264e-06
 37202 1.80630493e-06
 37720 1.77179012e-06
 38246 1.74249225e-06
 38778 1.70785237e-06
 39318 1.67609394e-06
 39866 1.64527097e-06
 40421 1.61281821e-06
 40984 1.58020582e-06
 41555 1.55122389e-06
 42133 1.52115545e-06
 42720 1.49165088e-06
 43315 1.46325312e-06
 43918 1.43674953e-06
 44530 1.40747786e-06
 45150 1.38104282e-06
 45778 1.35361903e-06
 46416 1.32788255e-06
 47062 1.30205399e-06
 47718 1.27736047e-06
 48382 1.25393530e-06
 49056 1.22856106e-06
 49739 1.20623527e-06
 50432 1.18169733e-06
 51134 1.15937630e-06
 51846 1.13673813e-06
 52568 1.11414237e-06
 53300 1.09283527e-06
 54042 1.07087909e-06
 54795 1.05157688e-06
 55558 1.02952170e-06
 56331 1.01143053e-06
 57116 9.90214572e-07
 57911 9.72034969e-07
 58718 9.51776483e-07
 59535 9.34278476e-07
 60364 9.16558832e-07
 61205 8.97997884e-07
 62057 8.81226081e-07
 62921 8.63171570e-07
 63798 8.47079600e-07
 64686 8.29824557e-07
 65587 8.13970705e-07
 66500 7.97732473e-07
 67426 7.82652626e-07
 68365 7.66927883e-07
 69317 7.52054052e-07
 70282 7.36840613e-07
 71261 7.23319054e-07
 72253 7.08134787e-07
 73260 6.94822077e-07
 74280 6.81372900e-07
 75314 6.67407020e-07
 76363 6.54414996e-07
 77426 6.41785769e-07
 78505 6.29570909e-07
 79598 6.16280765e-07
 80706 6.04363990e-07
 81830 5.92626419e-07
 82970 5.80620838e-07
 84125 5.69636735e-07
 85296 5.57911118e-07
 86484 5.46997870e-07
 87689 5.36236532e-07
 88910 5.25743308e-07
 90148 5.15763622e-07
 91403 5.04836095e-07
 92676 4.94742824e-07
 93966 4.85163007e-07
 95275 4.75653024e-07
 96602 4.65917195e-07
 97947 4.57025550e-07
 99311 4.47690174e-07
100694 4.38905079e-07
102096 4.29703524e-07
103518 4.21715415e-07
104959 4.13182601e-07
106421 4.05028159e-07
107903 3.96911058e-07
109405 3.88903295e-07
110929 3.81168735e-07
112474 3.73310050e-07
114040 3.66179963e-07
115628 3.58559075e-07
117238 3.51482764e-07
118871 3.44788494e-07
120526 3.37453635e-07
122204 3.30829444e-07
123906 3.24349656e-07
125632 3.17662858e-07
127381 3.11323126e-07
129155 3.04911478e-07
130954 2.99163848e-07
132777 2.92716443e-07
134626 2.87049315e-07
136501 2.81351597e-07
138402 2.75416372e-07
140329 2.70141020e-07
142283 2.64523416e-07
144264 2.59368352e-07
146273 2.53995259e-07
148310 2.48871143e-07
150376 2.43999543e-07
152470 2.39064247e-07
154593 2.34057274e-07
156746 2.29525746e-07
158928 2.24772704e-07
161141 2.20328820e-07
163385 2.15728378e-07
165661 2.11395329e-07
167967 2.06987019e-07
170307 2.02877797e-07
172678 1.98738217e-07
175083 1.94755186e-07
177521 1.90814891e-07
179993 1.86876801e-07
182499 1.83110764e-07
185041 1.79418600e-07
187617 1.75772769e-07
190230 1.72162106e-07
192879 1.68642427e-07
195565 1.65213418e-07
198288 1.61842288e-07
201050 1.58515195e-07
203849 1.55358390e-07
206688 1.52120852e-07
209566 1.49087760e-07
212485 1.45974940e-07
215443 1.42997627e-07
218444 1.40085162e-07
221486 1.37238802e-07
224570 1.34382481e-07
227697 1.31661938e-07
230868 1.28973650e-07
234083 1.26302744e-07
237342 1.23729138e-07
240648 1.21167048e-07
243999 1.18712773e-07
247396 1.16208941e-07
250842 1.13831939e-07
254335 1.11529799e-07
257876 1.09232874e-07
261467 1.07015443e-07
265108 1.04818637e-07
268800 1.02615631e-07
272543 1.00534992e-07
276339 9.84502578e-08
280187 9.64470554e-08
284088 9.44171639e-08
288044 9.24357494e-08
292056 9.05895028e-08
296123 8.87090824e-08
300246 8.68780826e-08
304427 8.50796354e-08
308666 8.33316332e-08
312965 8.15704941e-08
317323 7.98803980e-08
321742 7.82149195e-08
326222 7.66249223e-08
330765 7.50303635e-08
335371 7.34996777e-08
340041 7.19619123e-08
344776 7.04516395e-08
349578 6.89988627e-08
354446 6.75739849e-08
359381 6.61482583e-08
364386 6.47817736e-08
369460 6.34227517e-08
374605 6.21200040e-08
379822 6.08053375e-08
385111 5.95472736e-08
390474 5.82985573e-08
395911 5.71017446e-08
401424 5.59105588e-08
407014 5.47493194e-08
412682 5.35936527e-08
418429 5.24751061e-08
424256 5.13888136e-08
430164 5.03151912e-08
436154 4.92586532e-08
442227 4.82238577e-08
448386 4.72222938e-08
454630 4.62388338e-08
460960 4.52580498e-08
467380 4.43119532e-08
473888 4.33962669e-08
480487 4.24649813e-08
487178 4.15997511e-08
493962 4.07274374e-08
500841 3.98742611e-08
507815 3.90250139e-08
514887 3.82095781e-08
522057 3.74110369e-08
529327 3.66163093e-08
536698 3.58513394e-08
544171 3.50857499e-08
551749 3.43512838e-08
559433 3.36374534e-08
567223 3.29267874e-08
575122 3.22295574e-08
583131 3.15531429e-08
591251 3.08869449e-08
599484 3.02283098e-08
607832 2.96042333e-08
616297 2.89784609e-08
624879 2.83677302e-08
633580 2.77674071e-08
642403 2.71792485e-08
651349 2.66097329e-08
660419 2.60444122e-08
669616 2.54926730e-08
678941 2.49504943e-08
688395 2.44245934e-08
697981 2.39095806e-08
707701 2.34047210e-08
717556 2.29048389e-08
727548 2.24160470e-08
737680 2.19421920e-08
747952 2.14803752e-08
758368 2.10254768e-08
768928 2.05743864e-08
779636 2.01403230e-08
790493 1.97144818e-08
801501 1.92896621e-08
812662 1.88801885e-08
823979 1.84845323e-08
835453 1.80882300e-08
847087 1.77041020e-08
858883 1.73270282e-08
870843 1.69566908e-08
882970 1.65958386e-08
895266 1.62436762e-08
907733 1.58972498e-08
920373 1.55571128e-08
933190 1.52264144e-08
946185 1.49006211e-08
959361 1.45861753e-08
972720 1.42718557e-08
986266 1.39677564e-08
1000000 1.36687182e-08


==> MIQMC ArXiv/data/eigenvalues/lambda0pt3sigma1nu1.txt <==
     x            y
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    18 1.34317222e-02
    18 1.34317222e-02
    18 1.34317222e-02
    18 1.34317222e-02
    18 1.34317222e-02
    18 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    20 1.34317222e-02
    20 1.34317222e-02
    20 1.34317222e-02
    20 1.34317222e-02
    20 1.34317222e-02
    21 7.20269810e-03
    21 7.20269810e-03
    21 7.20269810e-03
    21 7.20269810e-03
    21 7.20269810e-03
    22 7.20269810e-03
    22 7.20269810e-03
    22 7.20269810e-03
    22 7.20269810e-03
    22 7.20269810e-03
    23 7.20269810e-03
    23 7.20269810e-03
    23 7.20269810e-03
    23 7.20269810e-03
    23 7.20269810e-03
    24 6.96852133e-03
    24 6.96852133e-03
    24 6.96852133e-03
    24 6.96852133e-03
    25 6.96852133e-03
    25 6.96852133e-03
    25 6.96852133e-03
    25 6.96852133e-03
    25 6.96852133e-03
    26 6.96852133e-03
    26 6.96852133e-03
    26 6.96852133e-03
    26 6.96852133e-03
    27 6.75350641e-03
    27 6.75350641e-03
    27 6.75350641e-03
    27 6.75350641e-03
    28 6.75350641e-03
    28 6.75350641e-03
    28 6.75350641e-03
    28 6.75350641e-03
    29 6.75350641e-03
    29 6.75350641e-03
    29 6.75350641e-03
    29 6.75350641e-03
    30 6.75350641e-03
    30 6.75350641e-03
    30 6.75350641e-03
    31 6.75350641e-03
    31 6.75350641e-03
    31 6.75350641e-03
    31 6.75350641e-03
    32 6.75350641e-03
    32 6.75350641e-03
    32 6.75350641e-03
    33 6.41435095e-03
    33 6.41435095e-03
    33 6.41435095e-03
    34 6.41435095e-03
    34 6.41435095e-03
    34 6.41435095e-03
    34 6.41435095e-03
    35 6.41435095e-03
    35 6.41435095e-03
    35 6.41435095e-03
    36 3.96049506e-03
    36 3.96049506e-03
    36 3.96049506e-03
    37 3.96049506e-03
    37 3.96049506e-03
    37 3.96049506e-03
    38 3.96049506e-03
    38 3.96049506e-03
    39 3.50379145e-03
    39 3.50379145e-03
    39 3.50379145e-03
    40 3.50379145e-03
    40 3.50379145e-03
    40 3.50379145e-03
    41 3.50379145e-03
    41 3.50379145e-03
    41 3.50379145e-03
    42 3.50379145e-03
    42 3.50379145e-03
    43 3.50379145e-03
    43 3.50379145e-03
    43 3.50379145e-03
    44 3.50379145e-03
    44 3.50379145e-03
    45 3.39568137e-03
    45 3.39568137e-03
    45 3.39568137e-03
    46 3.39568137e-03
    46 3.39568137e-03
    47 3.39568137e-03
    47 3.39568137e-03
    48 3.22515308e-03
    48 3.22515308e-03
    48 3.22515308e-03
    49 3.22515308e-03
    49 3.22515308e-03
    50 3.22515308e-03
    50 3.22515308e-03
    51 3.02401846e-03
    51 3.02401846e-03
    52 3.02401846e-03
    52 3.02401846e-03
    53 3.02401846e-03
    53 3.02401846e-03
    54 3.02401846e-03
    54 3.02401846e-03
    55 3.02401846e-03
    55 3.02401846e-03
    56 3.02401846e-03
    56 3.02401846e-03
    57 2.42800133e-03
    57 2.42800133e-03
    58 2.42800133e-03
    58 2.42800133e-03
    59 2.42800133e-03
    59 2.42800133e-03
    60 1.99134767e-03
    61 1.99134767e-03
    61 1.99134767e-03
    62 1.99134767e-03
    62 1.99134767e-03
    63 1.99134767e-03
    63 1.99134767e-03
    64 1.99134767e-03
    65 1.99134767e-03
    65 1.99134767e-03
    66 1.76171586e-03
    66 1.76171586e-03
    67 1.76171586e-03
    68 1.76171586e-03
    68 1.76171586e-03
    69 1.58201406e-03
    69 1.58201406e-03
    70 1.58201406e-03
    71 1.58201406e-03
    71 1.58201406e-03
    72 1.56889316e-03
    73 1.56889316e-03
    73 1.56889316e-03
    74 1.56889316e-03
    75 1.56889316e-03
    75 1.56889316e-03
    76 1.56889316e-03
    77 1.56889316e-03
    78 1.52048469e-03
    78 1.52048469e-03
    79 1.52048469e-03
    80 1.52048469e-03
    81 1.52048469e-03
    81 1.52048469e-03
    82 1.52048469e-03
    83 1.52048469e-03
    84 1.44412722e-03
    84 1.44412722e-03
    85 1.42566063e-03
    86 1.42566063e-03
    87 1.42566063e-03
    87 1.42566063e-03
    88 1.22080566e-03
    89 1.22080566e-03
    90 1.22080566e-03
    91 1.22080566e-03
    92 1.22080566e-03
    92 1.22080566e-03
    93 1.22080566e-03
    94 1.08251889e-03
    95 1.08251889e-03
    96 1.08251889e-03
    97 1.00125502e-03
    98 1.00125502e-03
    99 1.00125502e-03
   100 8.91666010e-04
   100 8.91666010e-04
   101 8.91666010e-04
   102 8.91666010e-04
   103 8.91666010e-04
   104 8.91666010e-04
   105 8.91666010e-04
   106 7.95440965e-04
   107 7.95440965e-04
   108 7.95440965e-04
   109 7.95440965e-04
   110 7.95440965e-04
   111 7.95440965e-04
   112 7.88843741e-04
   113 7.88843741e-04
   114 7.88843741e-04
   115 7.88843741e-04
   116 7.88843741e-04
   118 7.70769922e-04
   119 7.70769922e-04
   120 7.70769922e-04
   121 7.39648003e-04
   122 7.39648003e-04
   123 7.39648003e-04
   124 7.39648003e-04
   125 7.39648003e-04
   127 7.16826037e-04
   128 7.16826037e-04
   129 7.16826037e-04
   130 6.80827631e-04
   131 6.80827631e-04
   132 6.80827631e-04
   134 6.13824403e-04
   135 6.13824403e-04
   136 5.67030700e-04
   137 5.67030700e-04
   139 5.46640313e-04
   140 5.46640313e-04
   141 5.46640313e-04
   143 5.46640313e-04
   144 5.46640313e-04
   145 5.44293436e-04
   147 5.44293436e-04
   148 5.44293436e-04
   149 5.44293436e-04
   151 4.48332091e-04
   152 4.48332091e-04
   154 4.48332091e-04
   155 4.48332091e-04
   156 4.48332091e-04
   158 4.28663213e-04
   159 4.28663213e-04
   161 4.20372145e-04
   162 4.20372145e-04
   164 4.20372145e-04
   165 4.20372145e-04
   167 3.99949877e-04
   168 3.99949877e-04
   170 3.87545210e-04
   171 3.87545210e-04
   173 3.87545210e-04
   175 3.83737304e-04
   176 3.83737304e-04
   178 3.71897025e-04
   180 3.71897025e-04
   181 3.71897025e-04
   183 3.71897025e-04
   185 3.56174706e-04
   186 3.56174706e-04
   188 3.56174706e-04
   190 3.53220666e-04
   192 3.53220666e-04
   193 3.31590913e-04
   195 3.31590913e-04
   197 3.20973289e-04
   199 2.85104576e-04
   201 2.85104576e-04
   202 2.85104576e-04
   204 2.85104576e-04
   206 2.74852234e-04
   208 2.74852234e-04
   210 2.74852234e-04
   212 2.73672218e-04
   214 2.61580003e-04
   216 2.61580003e-04
   218 2.57711249e-04
   220 2.57711249e-04
   222 2.57711249e-04
   224 2.43718343e-04
   226 2.43718343e-04
   228 2.43718343e-04
   230 2.18093571e-04
   232 2.18093571e-04
   235 2.15533028e-04
   237 2.15533028e-04
   239 2.15533028e-04
   241 2.11364256e-04
   243 2.11364256e-04
   246 2.11364256e-04
   248 2.09868450e-04
   250 2.00749720e-04
   253 1.94858784e-04
   255 1.94858784e-04
   257 1.92944159e-04
   260 1.79085609e-04
   262 1.79085609e-04
   264 1.79085609e-04
   267 1.73531170e-04
   269 1.73531170e-04
   272 1.70875200e-04
   274 1.67917049e-04
   277 1.67917049e-04
   280 1.66724811e-04
   282 1.66724811e-04
   285 1.66724811e-04
   287 1.66524380e-04
   290 1.66524380e-04
   293 1.43351355e-04
   295 1.43351355e-04
   298 1.40934180e-04
   301 1.33703356e-04
   304 1.33703356e-04
   307 1.31523136e-04
   309 1.31523136e-04
   312 1.29577916e-04
   315 1.29577916e-04
   318 1.27661314e-04
   321 1.27661314e-04
   324 1.23951477e-04
   327 1.23070621e-04
   330 1.22542245e-04
   333 1.22542245e-04
   336 1.17573665e-04
   339 1.14899976e-04
   342 1.14899976e-04
   346 1.09658040e-04
   349 1.09658040e-04
   352 1.08370592e-04
   355 1.05522426e-04
   359 9.90864559e-05
   362 9.65092522e-05
   365 9.65092522e-05
   369 9.46426010e-05
   372 9.46426010e-05
   375 8.72519435e-05
   379 8.72519435e-05
   382 8.71171633e-05
   386 8.63946315e-05
   390 8.59165147e-05
   393 8.59165147e-05
   397 8.44291484e-05
   401 8.42691539e-05
   404 8.38296880e-05
   408 8.18105315e-05
   412 8.18105315e-05
   416 7.85072101e-05
   419 7.59890736e-05
   423 7.59890736e-05
   427 7.46543908e-05
   431 7.22568429e-05
   435 7.08620886e-05
   439 7.08620886e-05
   443 6.72264104e-05
   447 6.61301901e-05
   451 6.41884552e-05
   456 6.24177066e-05
   460 6.23231392e-05
   464 6.01853830e-05
   468 5.96113379e-05
   473 5.91163580e-05
   477 5.91163580e-05
   482 5.88921320e-05
   486 5.80211205e-05
   491 5.77720199e-05
   495 5.77720199e-05
   500 5.42827625e-05
   504 5.30569626e-05
   509 4.98209392e-05
   514 4.95122392e-05
   518 4.91015949e-05
   523 4.91015949e-05
   528 4.85251141e-05
   533 4.72497908e-05
   538 4.72497908e-05
   543 4.54988762e-05
   548 4.46188514e-05
   553 4.38027463e-05
   558 4.31990569e-05
   563 4.24441798e-05
   569 4.23707595e-05
   574 4.17983731e-05
   579 4.11345574e-05
   584 3.90688143e-05
   590 3.84708491e-05
   595 3.82075126e-05
   601 3.78048509e-05
   606 3.75364304e-05
   612 3.69728389e-05
   618 3.63309368e-05
   623 3.51954948e-05
   629 3.38795561e-05
   635 3.28611609e-05
   641 3.17299267e-05
   647 3.13837924e-05
   653 3.12248212e-05
   659 3.03537262e-05
   665 3.02613740e-05
   671 3.01019786e-05
   677 2.99727426e-05
   684 2.96111239e-05
   690 2.93362977e-05
   696 2.79064402e-05
   703 2.77644450e-05
   709 2.72935204e-05
   716 2.64705394e-05
   723 2.58685850e-05
   729 2.50501035e-05
   736 2.48948883e-05
   743 2.38827670e-05
   750 2.37573231e-05
   757 2.36634442e-05
   764 2.34233069e-05
   771 2.31487379e-05
   778 2.28769585e-05
   785 2.22757128e-05
   792 2.17280967e-05
   800 2.13410489e-05
   807 2.10163355e-05
   815 2.07700315e-05
   822 1.96135615e-05
   830 1.93622496e-05
   837 1.89723605e-05
   845 1.85900438e-05
   853 1.84188262e-05
   861 1.82597996e-05
   869 1.81369181e-05
   877 1.77463402e-05
   885 1.75984880e-05
   893 1.71081829e-05
   901 1.68076924e-05
   910 1.62679084e-05
   918 1.59538933e-05
   927 1.56999249e-05
   935 1.52619360e-05
   944 1.49589389e-05
   953 1.47503702e-05
   962 1.44044914e-05
   970 1.41914497e-05
   979 1.39600384e-05
   989 1.35501394e-05
   998 1.35331400e-05
  1007 1.34208989e-05
  1016 1.33094591e-05
  1026 1.32223648e-05
  1035 1.24794232e-05
  1045 1.22212232e-05
  1054 1.21289890e-05
  1064 1.18980440e-05
  1074 1.15568783e-05
  1084 1.12166882e-05
  1094 1.12002889e-05
  1104 1.08794827e-05
  1114 1.06939897e-05
  1125 1.05171665e-05
  1135 1.04882572e-05
  1146 1.03777893e-05
  1156 9.94422736e-06
  1167 9.63580164e-06
  1178 9.55588428e-06
  1189 9.41048733e-06
  1200 9.26027145e-06
  1211 9.18107684e-06
  1222 8.99244280e-06
  1233 8.92290804e-06
  1245 8.66132844e-06
  1256 8.32406637e-06
  1268 8.18666031e-06
  1280 8.06615233e-06
  1292 7.92391506e-06
  1304 7.76085770e-06
  1316 7.62764456e-06
  1328 7.43573747e-06
  1340 7.37323385e-06
  1352 7.24261739e-06
  1365 7.06574822e-06
  1378 6.83383908e-06
  1390 6.80449954e-06
  1403 6.74552970e-06
  1416 6.60477519e-06
  1429 6.56824560e-06
  1443 6.36215571e-06
  1456 6.30886017e-06
  1469 6.25088821e-06
  1483 5.98236885e-06
  1497 5.81082981e-06
  1511 5.71689320e-06
  1525 5.45641862e-06
  1539 5.37696707e-06
  1553 5.34787522e-06
  1567 5.31449910e-06
  1582 5.25529408e-06
  1597 5.04163594e-06
  1611 5.01515483e-06
  1626 4.87935555e-06
  1641 4.84490723e-06
  1657 4.73161859e-06
  1672 4.67616570e-06
  1687 4.59479312e-06
  1703 4.49728804e-06
  1719 4.41081216e-06
  1735 4.27143798e-06
  1751 4.18450930e-06
  1767 4.11627504e-06
  1783 4.08334643e-06
  1800 3.99541171e-06
  1817 3.92434566e-06
  1833 3.87930508e-06
  1850 3.71991702e-06
  1868 3.66255752e-06
  1885 3.59602057e-06
  1902 3.48792676e-06
  1920 3.39763316e-06
  1938 3.33111693e-06
  1956 3.31520668e-06
  1974 3.30151389e-06
  1992 3.26725482e-06
  2010 3.22178435e-06
  2029 3.11379316e-06
  2048 3.04685165e-06
  2067 2.98920244e-06
  2086 2.89697009e-06
  2105 2.80961781e-06
  2125 2.77984555e-06
  2145 2.70407048e-06
  2164 2.67872609e-06
  2184 2.62367626e-06
  2205 2.60191603e-06
  2225 2.54077320e-06
  2246 2.51166904e-06
  2266 2.44940716e-06
  2287 2.37822741e-06
  2309 2.33728425e-06
  2330 2.30172145e-06
  2352 2.26141991e-06
  2373 2.21776833e-06
  2395 2.18482968e-06
  2418 2.11867748e-06
  2440 2.08431487e-06
  2463 2.02463361e-06
  2485 2.00064477e-06
  2508 1.96295442e-06
  2532 1.92077078e-06
  2555 1.87957760e-06
  2579 1.85016261e-06
  2603 1.82876930e-06
  2627 1.76189258e-06
  2651 1.74367183e-06
  2676 1.72669715e-06
  2700 1.67149622e-06
  2725 1.64278460e-06
  2751 1.60008354e-06
  2776 1.56562366e-06
  2802 1.54958284e-06
  2828 1.50297910e-06
  2854 1.48445053e-06
  2880 1.46985044e-06
  2907 1.43642525e-06
  2934 1.42397675e-06
  2961 1.39771389e-06
  2989 1.32947690e-06
  3016 1.31515829e-06
  3044 1.30394335e-06
  3072 1.27827609e-06
  3101 1.23873209e-06
  3130 1.20651310e-06
  3159 1.19759364e-06
  3188 1.16064180e-06
  3217 1.14374851e-06
  3247 1.12994928e-06
  3277 1.10151218e-06
  3308 1.08909764e-06
  3338 1.05349317e-06
  3369 1.03447190e-06
  3400 1.02275664e-06
  3432 1.00213835e-06
  3464 9.81434422e-07
  3496 9.57820160e-07
  3528 9.45056721e-07
  3561 9.18137094e-07
  3594 9.03320932e-07
  3627 8.85884372e-07
  3661 8.72976080e-07
  3695 8.54204363e-07
  3729 8.25576241e-07
  3763 8.14366350e-07
  3798 8.04526348e-07
  3833 7.80316696e-07
  3869 7.65664237e-07
  3905 7.45232800e-07
  3941 7.38774389e-07
  3977 7.28119263e-07
  4014 7.10912454e-07
  4051 6.99837887e-07
  4089 6.85424959e-07
  4127 6.69630701e-07
  4165 6.57747525e-07
  4204 6.36405506e-07
  4243 6.26575970e-07
  4282 6.08794532e-07
  4322 6.02153335e-07
  4362 5.89333980e-07
  4402 5.82389701e-07
  4443 5.71364300e-07
  4484 5.61912604e-07
  4525 5.49923815e-07
  4567 5.32709781e-07
  4610 5.22543525e-07
  4652 5.17109774e-07
  4695 5.07823500e-07
  4739 4.93424714e-07
  4783 4.81594578e-07
  4827 4.68169394e-07
  4872 4.60605697e-07
  4917 4.54192218e-07
  4962 4.45542969e-07
  5008 4.36873406e-07
  5055 4.28024575e-07
  5102 4.21900838e-07
  5149 4.10814718e-07
  5197 4.04518033e-07
  5245 3.92570343e-07
  5293 3.86429400e-07
  5342 3.75943806e-07
  5392 3.69293537e-07
  5442 3.63083390e-07
  5492 3.57448713e-07
  5543 3.50346418e-07
  5594 3.43046267e-07
  5646 3.35178042e-07
  5698 3.29155397e-07
  5751 3.23771270e-07
  5804 3.16118898e-07
  5858 3.06691012e-07
  5913 3.00533022e-07
  5967 2.95056457e-07
  6023 2.89310728e-07
  6078 2.83011832e-07
  6135 2.78888190e-07
  6191 2.72304120e-07
  6249 2.68468699e-07
  6307 2.62736303e-07
  6365 2.58073708e-07
  6424 2.52885730e-07
  6484 2.44764230e-07
  6544 2.41126636e-07
  6604 2.36224264e-07
  6665 2.31900690e-07
  6727 2.26739186e-07
  6789 2.21833249e-07
  6852 2.18123302e-07
  6916 2.12380577e-07
  6980 2.07345442e-07
  7044 2.04302122e-07
  7110 2.00721934e-07
  7176 1.97448178e-07
  7242 1.92070534e-07
  7309 1.88914594e-07
  7377 1.85075618e-07
  7445 1.81805290e-07
  7514 1.78682828e-07
  7584 1.73231001e-07
  7654 1.69775354e-07
  7725 1.65669334e-07
  7796 1.62839242e-07
  7869 1.59996482e-07
  7941 1.56897591e-07
  8015 1.53777748e-07
  8089 1.50544048e-07
  8164 1.47151642e-07
  8240 1.43847325e-07
  8316 1.41548601e-07
  8393 1.39104265e-07
  8471 1.35876560e-07
  8549 1.32269763e-07
  8629 1.29652396e-07
  8708 1.27114161e-07
  8789 1.24596384e-07
  8870 1.22297867e-07
  8953 1.20212265e-07
  9036 1.17634718e-07
  9119 1.14331402e-07
  9204 1.12419274e-07
  9289 1.10469148e-07
  9375 1.07951384e-07
  9462 1.05771565e-07
  9549 1.03327366e-07
  9638 1.01308666e-07
  9727 9.92774803e-08
  9817 9.72335508e-08
  9908 9.55029944e-08
 10000 9.30671645e-08


==> MIQMC ArXiv/data/eigenvalues/lambda1sigma1nu2pt5.txt <==
     x            y
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    30 7.69049785e-05
    30 7.69049785e-05
    30 7.69049785e-05
    30 7.69049785e-05
    30 7.69049785e-05
    31 7.69049785e-05
    31 7.69049785e-05
    31 7.69049785e-05
    31 7.69049785e-05
    31 7.69049785e-05
    32 7.69049785e-05
    32 7.69049785e-05
    32 7.69049785e-05
    32 7.69049785e-05
    32 7.69049785e-05
    33 6.42820709e-05
    33 6.42820709e-05
    33 6.42820709e-05
    33 6.42820709e-05
    33 6.42820709e-05
    34 6.42820709e-05
    34 6.42820709e-05
    34 6.42820709e-05
    34 6.42820709e-05
    34 6.42820709e-05
    35 6.42820709e-05
    35 6.42820709e-05
    35 6.42820709e-05
    35 6.42820709e-05
    36 3.63046348e-05
    36 3.63046348e-05
    36 3.63046348e-05
    36 3.63046348e-05
    36 3.63046348e-05
    37 3.63046348e-05
    37 3.63046348e-05
    37 3.63046348e-05
    37 3.63046348e-05
    38 3.63046348e-05
    38 3.63046348e-05
    38 3.63046348e-05
    38 3.63046348e-05
    39 1.57418521e-05
    39 1.57418521e-05
    39 1.57418521e-05
    39 1.57418521e-05
    40 1.57418521e-05
    40 1.57418521e-05
    40 1.57418521e-05
    40 1.57418521e-05
    41 1.57418521e-05
    41 1.57418521e-05
    41 1.57418521e-05
    41 1.57418521e-05
    42 1.57418521e-05
    42 1.57418521e-05
    42 1.57418521e-05
    42 1.57418521e-05
    43 1.57418521e-05
    43 1.57418521e-05
    43 1.57418521e-05
    43 1.57418521e-05
    44 1.57418521e-05
    44 1.57418521e-05
    44 1.57418521e-05
    44 1.57418521e-05
    45 1.12641646e-05
    45 1.12641646e-05
    45 1.12641646e-05
    46 1.12641646e-05
    46 1.12641646e-05
    46 1.12641646e-05
    46 1.12641646e-05
    47 1.12641646e-05
    47 1.12641646e-05
    47 1.12641646e-05
    48 9.34072911e-06
    48 9.34072911e-06
    48 9.34072911e-06
    49 9.34072911e-06
    49 9.34072911e-06
    49 9.34072911e-06
    49 9.34072911e-06
    50 9.34072911e-06
    50 9.34072911e-06
    50 9.34072911e-06
    51 7.80757531e-06
    51 7.80757531e-06
    51 7.80757531e-06
    52 7.80757531e-06
    52 7.80757531e-06
    52 7.80757531e-06
    53 7.80757531e-06
    53 7.80757531e-06
    53 7.80757531e-06
    54 7.80757531e-06
    54 7.80757531e-06
    54 7.80757531e-06
    55 7.80757531e-06
    55 7.80757531e-06
    55 7.80757531e-06
    56 7.80757531e-06
    56 7.80757531e-06
    56 7.80757531e-06
    57 6.84201035e-06
    57 6.84201035e-06
    57 6.84201035e-06
    58 6.84201035e-06
    58 6.84201035e-06
    58 6.84201035e-06
    59 6.84201035e-06
    59 6.84201035e-06
    60 4.16186785e-06
    60 4.16186785e-06
    60 4.16186785e-06
    61 4.16186785e-06
    61 4.16186785e-06
    61 4.16186785e-06
    62 4.16186785e-06
    62 4.16186785e-06
    63 3.86416746e-06
    63 3.86416746e-06
    63 3.86416746e-06
    64 3.86416746e-06
    64 3.86416746e-06
    65 3.86416746e-06
    65 3.86416746e-06
    65 3.86416746e-06
    66 3.86416746e-06
    66 3.86416746e-06
    67 3.86416746e-06
    67 3.86416746e-06
    67 3.86416746e-06
    68 3.86416746e-06
    68 3.86416746e-06
    69 1.75589073e-06
    69 1.75589073e-06
    70 1.75589073e-06
    70 1.75589073e-06
    70 1.75589073e-06
    71 1.75589073e-06
    71 1.75589073e-06
    72 1.67552031e-06
    72 1.67552031e-06
    73 1.67552031e-06
    73 1.67552031e-06
    74 1.67552031e-06
    74 1.67552031e-06
    75 1.40050641e-06
    75 1.40050641e-06
    75 1.40050641e-06
    76 1.40050641e-06
    76 1.40050641e-06
    77 1.40050641e-06
    77 1.40050641e-06
    78 1.40050641e-06
    78 1.40050641e-06
    79 1.40050641e-06
    79 1.40050641e-06
    80 1.40050641e-06
    80 1.40050641e-06
    81 1.19892732e-06
    81 1.19892732e-06
    82 1.19892732e-06
    82 1.19892732e-06
    83 1.19892732e-06
    83 1.19892732e-06
    84 1.19892732e-06
    84 1.19892732e-06
    85 1.19892732e-06
    85 1.19892732e-06
    86 1.19892732e-06
    87 9.48292912e-07
    87 9.48292912e-07
    88 9.48292912e-07
    88 9.48292912e-07
    89 9.48292912e-07
    89 9.48292912e-07
    90 8.31017270e-07
    90 8.31017270e-07
    91 8.31017270e-07
    91 8.31017270e-07
    92 8.31017270e-07
    93 8.31017270e-07
    93 8.31017270e-07
    94 8.31017270e-07
    94 8.31017270e-07
    95 8.31017270e-07
    96 8.21327371e-07
    96 8.21327371e-07
    97 8.21327371e-07
    97 8.21327371e-07
    98 8.21327371e-07
    99 6.08713590e-07
    99 6.08713590e-07
   100 4.42977996e-07
   100 4.42977996e-07
   101 4.42977996e-07
   102 4.42977996e-07
   102 4.42977996e-07
   103 4.42977996e-07
   104 4.42977996e-07
   104 4.42977996e-07
   105 4.42977996e-07
   106 4.17038874e-07
   106 4.17038874e-07
   107 4.17038874e-07
   108 4.17038874e-07
   108 4.17038874e-07
   109 4.11291568e-07
   110 4.11291568e-07
   110 4.11291568e-07
   111 4.11291568e-07
   112 3.43783644e-07
   112 3.43783644e-07
   113 3.43783644e-07
   114 3.43783644e-07
   114 3.43783644e-07
   115 3.43783644e-07
   116 3.43783644e-07
   117 3.43783644e-07
   117 3.43783644e-07
   118 2.26340376e-07
   119 2.26340376e-07
   120 2.26340376e-07
   120 2.26340376e-07
   121 1.86892276e-07
   122 1.86892276e-07
   123 1.86892276e-07
   123 1.86892276e-07
   124 1.86892276e-07
   125 1.86892276e-07
   126 1.86892276e-07
   126 1.86892276e-07
   127 1.70102784e-07
   128 1.70102784e-07
   129 1.70102784e-07
   130 1.70102784e-07
   130 1.70102784e-07
   131 1.70102784e-07
   132 1.70102784e-07
   133 1.49066127e-07
   134 1.49066127e-07
   135 1.49066127e-07
   135 1.49066127e-07
   136 1.49066127e-07
   137 1.49066127e-07
   138 1.49066127e-07
   139 1.29789001e-07
   140 1.29789001e-07
   141 1.29789001e-07
   141 1.29789001e-07
   142 1.27610592e-07
   143 1.27610592e-07
   144 1.27610592e-07
   145 1.06665047e-07
   146 1.06665047e-07
   147 1.06665047e-07
   148 1.06665047e-07
   149 1.06665047e-07
   150 1.06665047e-07
   151 1.00933741e-07
   151 1.00933741e-07
   152 1.00933741e-07
   153 1.00933741e-07
   154 8.74198714e-08
   155 8.74198714e-08
   156 8.74198714e-08
   157 8.74198714e-08
   158 8.74198714e-08
   159 8.74198714e-08
   160 7.79378274e-08
   161 7.79378274e-08
   162 7.79378274e-08
   163 7.39331688e-08
   164 7.39331688e-08
   165 7.39331688e-08
   166 4.86724552e-08
   167 4.86724552e-08
   168 4.86724552e-08
   169 4.71493837e-08
   170 4.71493837e-08
   172 4.43884936e-08
   173 4.43884936e-08
   174 4.43884936e-08
   175 4.43884936e-08
   176 4.43884936e-08
   177 4.43884936e-08
   178 4.17552928e-08
   179 4.17552928e-08
   180 4.17552928e-08
   181 4.17552928e-08
   183 4.17552928e-08
   184 3.94104528e-08
   185 3.94104528e-08
   186 3.94104528e-08
   187 3.94104528e-08
   188 3.94104528e-08
   189 3.94104528e-08
   191 3.65914044e-08
   192 3.65914044e-08
   193 3.65914044e-08
   194 3.65914044e-08
   195 3.65914044e-08
   197 3.14378348e-08
   198 3.14378348e-08
   199 3.05126790e-08
   200 3.05126790e-08
   202 2.40910595e-08
   203 2.40910595e-08
   204 2.40910595e-08
   205 2.40910595e-08
   207 2.40910595e-08
   208 2.09088195e-08
   209 2.09088195e-08
   211 1.98923101e-08
   212 1.98923101e-08
   213 1.98923101e-08
   215 1.81052818e-08
   216 1.81052818e-08
   217 1.81052818e-08
   219 1.81052818e-08
   220 1.66272576e-08
   221 1.66272576e-08
   223 1.66272576e-08
   224 1.66272576e-08
   226 1.42672212e-08
   227 1.42672212e-08
   228 1.42672212e-08
   230 1.38143914e-08
   231 1.38143914e-08
   233 1.38143914e-08
   234 1.38143914e-08
   236 1.32619760e-08
   237 1.32619760e-08
   238 1.29553291e-08
   240 1.29553291e-08
   241 1.29553291e-08
   243 1.29553291e-08
   244 1.13531400e-08
   246 1.13531400e-08
   248 1.13531400e-08
   249 1.13531400e-08
   251 9.95818404e-09
   252 9.95818404e-09
   254 9.30473546e-09
   255 9.30473546e-09
   257 8.97977889e-09
   259 8.29549226e-09
   260 8.29549226e-09
   262 8.29549226e-09
   263 8.29549226e-09
   265 7.77748952e-09
   267 7.77748952e-09
   268 7.77748952e-09
   270 7.77748952e-09
   272 7.48997643e-09
   273 7.48997643e-09
   275 7.48997643e-09
   277 7.09191113e-09
   279 7.09191113e-09
   280 5.18056493e-09
   282 5.18056493e-09
   284 5.18056493e-09
   286 5.14244968e-09
   287 5.14244968e-09
   289 4.78671695e-09
   291 4.78671695e-09
   293 4.78671695e-09
   295 4.72459160e-09
   297 4.72459160e-09
   298 4.44432081e-09
   300 4.44432081e-09
   302 4.44432081e-09
   304 4.19474237e-09
   306 4.19474237e-09
   308 4.19474237e-09
   310 3.94911407e-09
   312 3.94911407e-09
   314 3.94911407e-09
   316 3.78981641e-09
   318 3.78981641e-09
   319 3.34615839e-09
   321 3.34615839e-09
   323 3.34615839e-09
   326 3.25542991e-09
   328 3.24768730e-09
   330 3.24768730e-09
   332 2.83423787e-09
   334 2.56418744e-09
   336 2.56418744e-09
   338 2.32389964e-09
   340 2.32389964e-09
   342 2.32389964e-09
   344 2.22547838e-09
   346 2.22547838e-09
   349 2.14804858e-09
   351 2.14804858e-09
   353 2.14331090e-09
   355 2.14331090e-09
   357 2.14331090e-09
   360 2.01951437e-09
   362 2.01951437e-09
   364 1.83857166e-09
   366 1.83857166e-09
   369 1.76976048e-09
   371 1.76976048e-09
   373 1.64792198e-09
   376 1.61077381e-09
   378 1.61077381e-09
   380 1.61077381e-09
   383 1.51856456e-09
   385 1.51856456e-09
   387 1.51856456e-09
   390 1.47036659e-09
   392 1.37893031e-09
   395 1.37893031e-09
   397 1.27841525e-09
   400 1.22902588e-09
   402 1.22902588e-09
   405 1.22902588e-09
   407 1.05992227e-09
   410 1.05992227e-09
   412 1.05992227e-09
   415 1.01005557e-09
   417 1.00198436e-09
   420 9.44638751e-10
   423 9.44638751e-10
   425 8.82949835e-10
   428 8.58631200e-10
   431 8.58631200e-10
   433 8.58631200e-10
   436 8.27815020e-10
   439 8.27815020e-10
   442 7.97212901e-10
   444 7.97212901e-10
   447 7.92792380e-10
   450 7.54843903e-10
   453 7.54843903e-10
   455 7.38025613e-10
   458 7.38025613e-10
   461 6.32792855e-10
   464 5.70449861e-10
   467 5.70449861e-10
   470 5.51405366e-10
   473 5.47348481e-10
   476 5.47348481e-10
   479 5.09485249e-10
   482 5.09485249e-10
   485 5.09206697e-10
   488 4.79651714e-10
   491 4.79651714e-10
   494 4.60899665e-10
   497 4.60899665e-10
   500 4.20333056e-10


==> data/G1F1/Eiii.txt <==
     x            y
     1 -20.15114535
     2 -25.17822098
     3 -29.14717553
     4 -33.63498998


==> data/G1F1/Eiin.txt <==
     x            y
     1 -14.50033890
     2 -18.08824921
     3 -21.96034474
     4 -25.88698561


==> data/G1F1/Eini.txt <==
     x            y
     1 -14.50441508
     2 -18.10088180
     3 -21.95899908
     4 -25.83406699


==> data/G1F1/Einn.txt <==
     x            y
     1  -9.64799598
     2 -11.55494372
     3 -13.54019733
     4 -15.53562672


==> data/G1F1/Enii.txt <==
     x            y
     1 -14.49410038
     2 -18.10350887
     3 -21.98044869
     4 -25.90179375


==> data/G1F1/Enin.txt <==
     x            y
     1  -9.64208531
     2 -11.55522873
     3 -13.53272951
     4 -15.53040775


==> data/G1F1/Enni.txt <==
     x            y
     1  -9.64845623
     2 -11.56446990
     3 -13.53350193
     4 -15.53134349


==> data/G1F1/Ennn.txt <==
     x            y
     0  -3.71664541
     1  -3.64172621
     2  -3.63981989
     3  -3.62494218
     4  -3.54415575


==> data/G1F1/Viii.txt <==
     x            y
     1 -36.75712322
     2 -47.56843304
     3 -57.12221753
     4 -66.67484137


==> data/G1F1/Viin.txt <==
     x            y
     1 -27.12674383
     2 -34.40939703
     3 -42.31893696
     4 -50.26224167


==> data/G1F1/Vini.txt <==
     x            y
     1 -27.09472734
     2 -34.31230055
     3 -42.29242785
     4 -49.92822295


==> data/G1F1/Vinn.txt <==
     x            y
     1 -18.18475029
     2 -21.93933801
     3 -25.90117793
     4 -29.97359526


==> data/G1F1/Vnii.txt <==
     x            y
     1 -27.04947068
     2 -34.43007794
     3 -42.23626703
     4 -50.28752212


==> data/G1F1/Vnin.txt <==
     x            y
     1 -18.14791891
     2 -21.96586188
     3 -25.92543669
     4 -29.97045433


==> data/G1F1/Vnni.txt <==
     x            y
     1 -18.15494795
     2 -22.00866536
     3 -25.87112537
     4 -29.82726702


==> data/G1F1/Vnnn.txt <==
     x            y
     0  -7.17628060
     1  -7.01281605
     2  -6.97245267
     3  -6.88877534
     4  -6.49879347


==> data/G1F1/Wiii.txt <==
     x            y
     0 -10.73722380
     1  -6.35799154
     2  -3.13560181
     3   0.01727799
     4   3.21637303


==> data/G1F1/Wiin.txt <==
     x            y
     0 -10.73722380
     1  -7.94250752
     2  -6.15704389
     3  -4.42305469
     4  -2.53447820


==> data/G1F1/Wini.txt <==
     x            y
     0 -10.73722380
     1  -7.93030802
     2  -6.11880083
     3  -4.36872984
     4  -2.47210097


==> data/G1F1/Winn.txt <==
     x            y
     0 -10.73722380
     1  -9.48808878
     2  -8.82990207
     3  -8.07674846
     4  -7.24112834


==> data/G1F1/Wnii.txt <==
     x            y
     0 -10.73722380
     1  -7.91926927
     2  -6.08893857
     3  -4.32581691
     4  -2.40924738


==> data/G1F1/Wnin.txt <==
     x            y
     0 -10.73722380
     1  -9.48459489
     2  -8.80450259
     3  -8.02888052
     4  -7.17813557


==> data/G1F1/Wnni.txt <==
     x            y
     0 -10.73722380
     1  -9.47101056
     2  -8.80024040
     3  -8.02342610
     4  -7.17567893


==> data/G1F1/Wnnn.txt <==
     x            y
     0 -10.73722380
     1  -9.35799154
     2  -9.13562028
     3  -8.98296209
     4  -8.78445820


==> data/G1F1/dEiii.txt <==
0
8588173361510068e-22
26339058548507306e-24
16819995593858807e-25
-9595532523996943e-24


==> data/G1F1/dEiin.txt <==
0
4314823569533224e-20
3588346882282961e-21
24506287188715985e-23
1611539049362583e-23


==> data/G1F1/dEini.txt <==
0
43026497213739146e-21
35570636043974023e-22
24529155894677296e-23
16717484322185272e-24


==> data/G1F1/dEinn.txt <==
0
0.0012464182866481714
0.0003323650439013517
8394492688416482e-20
2105282383612671e-20


==> data/G1F1/dEnii.txt <==
0
4333522194007137e-20
35505922773627005e-22
2416716042290361e-22
15950824665857327e-24


==> data/G1F1/dEnin.txt <==
0
0.0012515352887942153
0.0003322993900644822
843805776988665e-19
21129120569761112e-21


==> data/G1F1/dEnni.txt <==
0
0.0012460207153533007
0.00033017765264981545
8433541231604854e-20
2111542057003986e-20


==> data/G1F1/dEnnn.txt <==
0.07606384043053666
0
0
0
0


==> data/G1F1/dViii.txt <==
0
8610004047751727e-27
4791536578835992e-30
6375277656511692e-33
11127118605722554e-31


==> data/G1F1/dViin.txt <==
0
682395923632326e-23
4382675951709419e-26
18227646254778814e-29
7405554951645632e-31


==> data/G1F1/dVini.txt <==
0
697709034558157e-23
46877917798440394e-27
18565670004682085e-29
9334848247514369e-31


==> data/G1F1/dVinn.txt <==
0
33561757880245224e-22
24865727773861027e-23
15957634689688106e-24
9485249298582165e-25


==> data/G1F1/dVnii.txt <==
0
7199427414453327e-24
43202988248558284e-27
19302640319509367e-29
7276917195110859e-31


==> data/G1F1/dVnin.txt <==
0
3442960576481794e-21
24412749433110086e-23
1569155217742385e-23
9505922351009963e-25


==> data/G1F1/dVnni.txt <==
0
3426226706610788e-21
2369908404524637e-22
1629353218337967e-23
10497791371245293e-25


==> data/G1F1/dVnnn.txt <==
0.006913918940046101
0
0
0
0


==> data/G1F1FTMC/cost.txt <==
21877
43754
65631
87508
109385
131262
159970
250972
559058
1830236
6645770
26320296


==> data/G1F1FTMC/cost_formatted.txt <==
     x            y
3.84433594e-04 319940.00000000
2.56289063e-04 501944.00000000
1.70859375e-04 1118116.00000000
1.13906250e-04 3660472.00000000
7.59375000e-05 13291540.00000000
5.06250000e-05 52640592.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1FTMC/times.txt <==
38.742239804
38.889772823
38.921564354000004
38.947416882000006
38.97939848800001
39.006196628000005
43.682830384000006
97.431416746
235.2467478
983.481011972
3164.970761531
13612.886205854


==> data/G1F1FTMC/times_formatted.txt <==
     x            y
3.84433594e-04  63.72969607
2.56289063e-04 154.01709207
1.70859375e-04 406.14021183
1.13906250e-04 1959.03672418
7.59375000e-05 7086.09013942
5.06250000e-05 35265.10940751
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1FTQM/cost.txt <==
1098
2196
3294
4392
5490
6588
7688
18002
28550
119506
212246
970910


==> data/G1F1FTQM/cost_formatted.txt <==
     x            y
3.84433594e-04 246016.00000000
2.56289063e-04 576064.00000000
1.70859375e-04 913600.00000000
1.13906250e-04 3824192.00000000
7.59375000e-05 6791872.00000000
5.06250000e-05 31069120.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1FTQM/times.txt <==
41.295185743
41.440182236999995
41.470874433999995
41.495037253999996
41.52461924399999
41.551228003999995
41.608769675
319.956382849
322.979916327
3404.49167751
3425.008024972
30273.970496778


==> data/G1F1FTQM/times_formatted.txt <==
     x            y
3.84433594e-04  41.60876967
2.56289063e-04 319.95638285
1.70859375e-04 322.97991633
1.13906250e-04 3404.49167751
7.59375000e-05 3425.00802497
5.06250000e-05 30273.97049678
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1MLMC/cost.txt <==
17246
34492
51738
68984
86230
103476
120842
256514
533524
2692842
7032881
75193581


==> data/G1F1MLMC/cost_formatted.txt <==
     x            y
3.84433594e-04 120842.00000000
2.56289063e-04 256514.00000000
1.70859375e-04 533524.00000000
1.13906250e-04 2692842.00000000
7.59375000e-05 7032881.00000000
5.06250000e-05 75193581.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1MLMC/times.txt <==
28.792978766
28.831838984
28.838924454
28.846636503
28.856280051
28.872195789
29.204497438
121.272408548
243.161144729
1615.961843324
3619.335898881
48308.512983841996


==> data/G1F1MLMC/times_formatted.txt <==
     x            y
3.84433594e-04  29.20449744
2.56289063e-04 121.27240855
1.70859375e-04 243.16114473
1.13906250e-04 1615.96184332
7.59375000e-05 3619.33589888
5.06250000e-05 48308.51298384
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1MLQM/cost.txt <==
86
172
258
344
430
516
608
964
1660
3396
8884
28740
68388
376388


==> data/G1F1MLQM/cost_formatted.txt <==
     x            y
3.84433594e-04 9928.00000000
2.56289063e-04 15424.00000000
1.70859375e-04 26560.00000000
1.13906250e-04 54336.00000000
7.59375000e-05 162144.00000000
5.06250000e-05 609840.00000000
3.37500000e-05 3094208.00000000
2.25000000e-05 10022208.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1MLQM/times.txt <==
17.960189525
17.994741739000002
17.997572487000003
18.000906374000003
18.004397013000002
18.008067884000003
18.279256771000004
41.52175058
49.633595883000005
231.340024893
330.920556141
2000.0485024220002
2822.854808125
21908.082284882003


==> data/G1F1MLQM/times_formatted.txt <==
     x            y
3.84433594e-04  18.27925677
2.56289063e-04  41.52175058
1.70859375e-04  49.63359588
1.13906250e-04 231.34002489
7.59375000e-05 330.92055614
5.06250000e-05 2000.04850242
3.37500000e-05 2822.85480813
2.25000000e-05 21908.08228488
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1TDMC/cost.txt <==
11933
23866
35799
47732
59665
71598
90576
164108
459060
3647142
8334480
113997388


==> data/G1F1TDMC/cost_formatted.txt <==
     x            y
3.84433594e-04 90576.00000000
2.56289063e-04 164108.00000000
1.70859375e-04 459060.00000000
1.13906250e-04 3647142.00000000
7.59375000e-05 8334480.00000000
5.06250000e-05 113997388.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1TDMC/times.txt <==
22.444784439
22.582417172
22.594995585
22.615251171
22.627314421
22.639319331000003
27.272898220000002
62.02064488
202.878229877
2031.0233290449999
2966.680652902
65590.982395267


==> data/G1F1TDMC/times_formatted.txt <==
     x            y
3.84433594e-04  27.27289822
2.56289063e-04  62.02064488
1.70859375e-04 202.87822988
1.13906250e-04 2031.02332904
7.59375000e-05 2966.68065290
5.06250000e-05 65590.98239527
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F1TDQM/cost.txt <==
160
320
480
640
800
960
1124
1646
2402
5038
11602
23194
48402
91210
193162


==> data/G1F1TDQM/cost_formatted.txt <==
     x            y
3.84433594e-04 17984.00000000
2.56289063e-04 26336.00000000
1.70859375e-04 38432.00000000
1.13906250e-04 80608.00000000
7.59375000e-05 185632.00000000
5.06250000e-05 371104.00000000
3.37500000e-05 774432.00000000
2.25000000e-05 1459360.00000000
1.50000000e-05 3090592.00000000
1.00000000e-05   0.00000000


==> data/G1F1TDQM/times.txt <==
16.64473535
16.771619183000002
16.789835587000002
16.799427189000003
16.808883536000003
16.818338831000002
16.889960466
22.084320864000002
24.953567415000002
48.928221877
101.691885033
157.223473744
330.897118611
526.812480175
1235.8915969089999


==> data/G1F1TDQM/times_formatted.txt <==
     x            y
3.84433594e-04  16.88996047
2.56289063e-04  22.08432086
1.70859375e-04  24.95356742
1.13906250e-04  48.92822188
7.59375000e-05 101.69188503
5.06250000e-05 157.22347374
3.37500000e-05 330.89711861
2.25000000e-05 526.81248018
1.50000000e-05 1235.89159691
1.00000000e-05   0.00000000


==> data/G1F2/Eiii.txt <==
     x            y
     1 -16.79913744
     2 -23.07233063
     3 -27.82415846
     4 -31.17475766


==> data/G1F2/Eiii_2.txt <==
     x            y
     1 -16.79913744
     2 -23.07233063
     3 -27.82415846
     4 -31.17475766


==> data/G1F2/Eiin.txt <==
     x            y
     1 -13.09141505
     2 -17.95998494
     3 -25.06891376
     4 -26.62606878


==> data/G1F2/Eini.txt <==
     x            y
     1 -13.05935495
     2 -17.93956542
     3 -23.14840233
     4 -27.97707143


==> data/G1F2/Einn.txt <==
     x            y
     1 -12.23635996
     2 -12.56900949
     3 -14.71719976
     4 -16.58916450


==> data/G1F2/Enii.txt <==
     x            y
     1 -13.07132734
     2 -18.03048660
     3 -27.09910806
     4 -29.71872840


==> data/G1F2/Enin.txt <==
     x            y
     1 -12.26275253
     2 -12.58911835
     3 -14.71761870
     4 -16.61056915


==> data/G1F2/Enni.txt <==
     x            y
     1 -12.27416318
     2 -12.55813008
     3 -14.72730923
     4 -16.58557186


==> data/G1F2/Ennn.txt <==
     x            y
     0  -4.17947556
     1  -4.18548137
     2  -4.19443305
     3  -4.21063702
     4  -4.20413975


==> data/G1F2/Viii.txt <==
     x            y
     1 -24.04015654
     2 -33.36170518
     3 -44.50491954
     4 -54.11586412


==> data/G1F2/Viin.txt <==
     x            y
     1 -20.73466652
     2 -27.56015434
     3 -35.08723187
     4 -42.69969670


==> data/G1F2/Vini.txt <==
     x            y
     1 -20.72939046
     2 -27.56030478
     3 -35.17949694
     4 -42.74797519


==> data/G1F2/Vinn.txt <==
     x            y
     1 -16.10362481
     2 -20.64107259
     3 -24.81896181
     4 -28.84457654


==> data/G1F2/Vnii.txt <==
     x            y
     1 -20.74722992
     2 -27.54872599
     3 -34.93950026
     4 -43.02346740


==> data/G1F2/Vnin.txt <==
     x            y
     1 -16.09695928
     2 -20.68289725
     3 -24.80201532
     4 -28.89438935


==> data/G1F2/Vnni.txt <==
     x            y
     1 -16.10402669
     2 -20.64015083
     3 -24.81675293
     4 -28.83756798


==> data/G1F2/Vnnn.txt <==
     x            y
     0 -10.54426823
     1 -10.57277000
     2 -10.53554679
     3 -10.46976347
     4 -10.55931087


==> data/G1F2/Wiii.txt <==
     x            y
     0 -10.14612098
     1  -5.79226789
     2  -2.86412660
     3   0.36148175
     4   3.68643257


==> data/G1F2/Wiin.txt <==
     x            y
     0 -10.14612098
     1  -7.28419873
     2  -5.60568638
     3  -3.85691369
     4  -1.91334565


==> data/G1F2/Wini.txt <==
     x            y
     0 -10.14612098
     1  -7.28420281
     2  -5.60085475
     3  -3.83830708
     4  -1.87833149


==> data/G1F2/Winn.txt <==
     x            y
     0 -10.14612098
     1  -8.84186575
     2  -8.05780855
     3  -7.25414369
     4  -6.55198767


==> data/G1F2/Wnii.txt <==
     x            y
     0 -10.14612098
     1  -7.27650427
     2  -5.57942016
     3  -3.80216972
     4  -1.83204177


==> data/G1F2/Wnin.txt <==
     x            y
     0 -10.14612098
     1  -8.82468071
     2  -8.03688401
     3  -7.28498071
     4  -6.51590660


==> data/G1F2/Wnni.txt <==
     x            y
     0 -10.14612098
     1  -8.83887858
     2  -8.05696777
     3  -7.32054198
     4  -6.55410792


==> data/G1F2/Wnnn.txt <==
     x            y
     0 -10.14612098
     1  -8.79226789
     2  -8.86414506
     3  -8.63875833
     4  -8.31439866


==> data/G1F2/dEiii.txt <==
0
-8769114240021697e-21
11337998870236746e-23
4208174112103709e-24
-16501477313336674e-25


==> data/G1F2/dEiin.txt <==
0
0.00011457540055163158
-39219839349929524e-22
-2841220890245616e-23
9655052308715456e-24


==> data/G1F2/dEini.txt <==
0
0.00011715003899018161
-3977889348099809e-21
-10755647155252536e-23
3784968853392944e-24


==> data/G1F2/dEinn.txt <==
0
-0.00020724717225981725
-0.0001645701734215528
-3712627878539305e-20
-10142940622482306e-21


==> data/G1F2/dEnii.txt <==
0
0.0001161818766492227
-37349319796217803e-22
17389841620441945e-25
4527216984946692e-24


==> data/G1F2/dEnin.txt <==
0
-0.0002034902754438921
-0.00016229224154172485
-3711549921652688e-20
-9993564988381801e-21


==> data/G1F2/dEnni.txt <==
0
-0.00020188716514681003
-0.0001658158934428221
-3686703125601271e-20
-1016823035113106e-20


==> data/G1F2/dEnnn.txt <==
0.05518899559944658
0
0
0
0


==> data/G1F2/dViii.txt <==
0
5796846250581953e-23
9059954866780522e-26
40057538973312125e-30
5122732272222749e-32


==> data/G1F2/dViin.txt <==
0
5731171788210165e-22
5053204305857929e-24
27396226152795914e-27
13999434323312925e-29


==> data/G1F2/dVini.txt <==
0
5752169567565721e-22
5052677401617602e-24
25698997863079038e-27
1353870778361459e-28


==> data/G1F2/dVinn.txt <==
0
14201227796886399e-21
6115303401394709e-22
33786875631291525e-24
207451819838572e-23


==> data/G1F2/dVnii.txt <==
0
5681479801434202e-22
5093392372595814e-24
30350258145073544e-27
11185252591906827e-29


==> data/G1F2/dVnin.txt <==
0
14266992035692105e-21
5940561973939542e-22
34186090299685135e-24
20041125129418962e-25


==> data/G1F2/dVnin_2.txt <==
0
14266992035692105e-21
5940561973939542e-22
34186090299685135e-24
20041125129418962e-25


==> data/G1F2/dVnni.txt <==
0
14197272436358652e-21
6119211792726448e-22
33838645767738374e-24
20846206522138443e-25


==> data/G1F2/dVnnn.txt <==
0.0006696671261354821
0
0
0
0


==> data/G1F2FTMC/cost.txt <==
13296
26592
39888
53184
66480
79776
93578
121564
282318
659278
10007438


==> data/G1F2FTMC/cost_formatted.txt <==
     x            y
3.84433594e-04 187156.00000000
2.56289063e-04 243128.00000000
1.70859375e-04 564636.00000000
1.13906250e-04 1318556.00000000
7.59375000e-05 20014876.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2FTMC/times.txt <==
39.971065996
40.112144435
40.143930921
40.167497106
40.191853339
40.221818553
40.968990618999996
57.721201648
224.614563025
476.779178892
10990.555243172


==> data/G1F2FTMC/times_formatted.txt <==
     x            y
3.84433594e-04  40.96899062
2.56289063e-04  57.72120165
1.70859375e-04 224.61456302
1.13906250e-04 476.77917889
7.59375000e-05 10990.55524317
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2FTQM/cost.txt <==
1068
2136
3204
4272
5340
6408
7492
8748
20140
33188
134148
254900
1088788


==> data/G1F2FTQM/cost_formatted.txt <==
     x            y
3.84433594e-04 239744.00000000
2.56289063e-04 279936.00000000
1.70859375e-04 644480.00000000
1.13906250e-04 1062016.00000000
7.59375000e-05 4292736.00000000
5.06250000e-05 8156800.00000000
3.37500000e-05 34841216.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2FTQM/times.txt <==
49.789051719
49.931371036
49.960097026
49.986860065
50.016279793
50.040650929
50.369936563
54.125355335
432.032631376
468.110147649
4901.479947354001
5344.164578648
42945.639465133


==> data/G1F2FTQM/times_formatted.txt <==
     x            y
3.84433594e-04  50.36993656
2.56289063e-04  54.12535534
1.70859375e-04 432.03263138
1.13906250e-04 468.11014765
7.59375000e-05 4901.47994735
5.06250000e-05 5344.16457865
3.37500000e-05 42945.63946513
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2MLMC/cost.txt <==
1616
3232
4848
6464
8080
9696
11444
21394
96420
273744
2954173
7814445


==> data/G1F2MLMC/cost_formatted.txt <==
     x            y
3.84433594e-04 11444.00000000
2.56289063e-04 21394.00000000
1.70859375e-04 96420.00000000
1.13906250e-04 273744.00000000
7.59375000e-05 2954173.00000000
5.06250000e-05 7814445.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2MLMC/times.txt <==
18.689813865
18.723888159
18.726922144
18.729679396999998
18.732514519
18.735341493
19.254684848
38.697940642999995
130.260551083
338.64199306
5276.936617888001
8503.670198271


==> data/G1F2MLMC/times_formatted.txt <==
     x            y
3.84433594e-04  19.25468485
2.56289063e-04  38.69794064
1.70859375e-04 130.26055108
1.13906250e-04 338.64199306
7.59375000e-05 5276.93661789
5.06250000e-05 8503.67019827
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2MLQM/cost.txt <==
44
88
132
176
220
264
324
464
808
1984
4464
9888
39424
117856


==> data/G1F2MLQM/cost_formatted.txt <==
     x            y
3.84433594e-04 15552.00000000
2.56289063e-04 22272.00000000
1.70859375e-04 38784.00000000
1.13906250e-04 95232.00000000
7.59375000e-05 214272.00000000
5.06250000e-05 474624.00000000
3.37500000e-05 1892352.00000000
2.25000000e-05 5657088.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2MLQM/times.txt <==
18.555178762
18.590670106
18.593529355
18.596113999
18.599719218
18.603315613
18.915504142
22.337026892
62.700655798
101.973560193
464.17380607099994
817.758819779
4655.565761711
11561.274830356


==> data/G1F2MLQM/times_formatted.txt <==
     x            y
3.84433594e-04  18.91550414
2.56289063e-04  22.33702689
1.70859375e-04  62.70065580
1.13906250e-04 101.97356019
7.59375000e-05 464.17380607
5.06250000e-05 817.75881978
3.37500000e-05 4655.56576171
2.25000000e-05 11561.27483036
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2TDMC/cost.txt <==
2570
5140
7710
10280
12850
15420
18176
32244
83618
290352
116137208


==> data/G1F2TDMC/cost_formatted.txt <==
     x            y
3.84433594e-04 18176.00000000
2.56289063e-04 32244.00000000
1.70859375e-04 83618.00000000
1.13906250e-04 290352.00000000
7.59375000e-05 2054173.00000000
5.06250000e-05 7414445.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2TDMC/times.txt <==
18.017063888
18.148192636999998
18.158978622999996
18.169277402999995
18.179361302999997
18.189627062999996
18.499897672999996
32.505317379999994
75.29206957699999
244.97867168599998
152500.76375083099


==> data/G1F2TDMC/times_formatted.txt <==
     x            y
3.84433594e-04  18.49989767
2.56289063e-04  32.50531738
1.70859375e-04  75.29206958
1.13906250e-04 244.97867169
7.59375000e-05 3176.93661789
5.06250000e-05 7503.67019827
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F2TDQM/cost.txt <==
130
260
390
520
650
780
926
1198
1966
5471
15366
52247
131399
239287
1122163


==> data/G1F2TDQM/cost_formatted.txt <==
     x            y
3.84433594e-04 14816.00000000
2.56289063e-04 19168.00000000
1.70859375e-04 31456.00000000
1.13906250e-04 87536.00000000
7.59375000e-05 245856.00000000
5.06250000e-05 835952.00000000
3.37500000e-05 2102384.00000000
2.25000000e-05 3828592.00000000
1.50000000e-05 17954608.00000000
1.00000000e-05   0.00000000


==> data/G1F2TDQM/times.txt <==
17.720197818
17.845508928999998
17.855560332999996
17.865087381999995
17.877425834999997
17.886704314999996
18.201080185999995
20.863297624999994
31.752900932999992
89.89546412199999
224.851193667
810.323419985
1727.626471627
2386.364881684
18940.31219699


==> data/G1F2TDQM/times_formatted.txt <==
     x            y
3.84433594e-04  18.20108019
2.56289063e-04  20.86329762
1.70859375e-04  31.75290093
1.13906250e-04  89.89546412
7.59375000e-05 224.85119367
5.06250000e-05 810.32341998
3.37500000e-05 1727.62647163
2.25000000e-05 2386.36488168
1.50000000e-05 8940.31219699
1.00000000e-05   0.00000000


==> data/G1F3/Eiii.txt <==
     x            y
     1 -12.54968573
     2 -18.31320794
     3 -20.98576638
     4 -25.35401630


==> data/G1F3/Eiin.txt <==
     x            y
     1 -11.15466947
     2 -13.05088412
     3 -15.27558313
     4 -18.72475067


==> data/G1F3/Eini.txt <==
     x            y
     1 -11.13879873
     2 -13.10555682
     3 -15.25476720
     4 -18.69574312


==> data/G1F3/Einn.txt <==
     x            y
     1 -11.85290511
     2 -12.14567752
     3 -13.04733544
     4 -14.50491346


==> data/G1F3/Enii.txt <==
     x            y
     1 -11.13243254
     2 -13.02685415
     3 -15.26030076
     4 -18.68348261


==> data/G1F3/Enin.txt <==
     x            y
     1 -11.92230614
     2 -12.16529075
     3 -13.06902617
     4 -14.50542718


==> data/G1F3/Enni.txt <==
     x            y
     1 -11.84207804
     2 -12.14137449
     3 -13.05217411
     4 -14.51013618


==> data/G1F3/Ennn.txt <==
     x            y
     0  -4.29692899
     1  -4.24149599
     2  -4.27008903
     3  -4.29646205
     4  -4.30309079


==> data/G1F3/Viii.txt <==
     x            y
     1 -17.59761481
     2 -24.77547610
     3 -33.79289175
     4 -45.03986375


==> data/G1F3/Viin.txt <==
     x            y
     1 -16.11273426
     2 -22.23003938
     3 -28.97562759
     4 -37.64564066


==> data/G1F3/Vini.txt <==
     x            y
     1 -16.10899920
     2 -22.23529958
     3 -28.93301593
     4 -37.59893364


==> data/G1F3/Vinn.txt <==
     x            y
     1 -14.97147535
     2 -17.33887577
     3 -20.83242237
     4 -28.54942028


==> data/G1F3/Vnii.txt <==
     x            y
     1 -16.10620334
     2 -22.24617289
     3 -28.94460840
     4 -37.64559530


==> data/G1F3/Vnin.txt <==
     x            y
     1 -14.97044136
     2 -17.34186370
     3 -20.83645798
     4 -28.55043060


==> data/G1F3/Vnni.txt <==
     x            y
     1 -14.96799995
     2 -17.33662481
     3 -20.82832587
     4 -28.55004690


==> data/G1F3/Vnnn.txt <==
     x            y
     0 -14.16428759
     1 -15.51700137
     2 -16.03929177
     3 -16.25634265
     4 -16.23681574


==> data/G1F3/Wiii.txt <==
     x            y
     0  -7.26281570
     1  -3.11007832
     2  -0.85787821
     3   2.08215855
     4   5.05293393


==> data/G1F3/Wiin.txt <==
     x            y
     0  -7.26281570
     1  -4.49954367
     2  -3.01949215
     3  -1.45037500
     4   0.47861517


==> data/G1F3/Wini.txt <==
     x            y
     0  -7.26281570
     1  -4.55574028
     2  -3.10367196
     3  -1.54961369
     4   0.41610661


==> data/G1F3/Winn.txt <==
     x            y
     0  -7.26281570
     1  -6.02357979
     2  -5.12380340
     3  -4.44783551
     4  -3.77156782


==> data/G1F3/Wnii.txt <==
     x            y
     0  -7.26281570
     1  -4.55594719
     2  -3.10760056
     3  -1.55235585
     4   0.40744625


==> data/G1F3/Wnin.txt <==
     x            y
     0  -7.26281570
     1  -6.01483092
     2  -5.11682470
     3  -4.42433715
     4  -3.74389614


==> data/G1F3/Wnni.txt <==
     x            y
     0  -7.26281570
     1  -6.03778285
     2  -5.11870751
     3  -4.51078471
     4  -3.86800284


==> data/G1F3/Wnnn.txt <==
     x            y
     0  -7.26281570
     1  -6.11007832
     2  -6.85789667
     3  -6.91808153
     4  -6.94789730


==> data/G1F3/dEiii.txt <==
0
-0.00016678929025206758
-30702595724112624e-22
4815649155833224e-22
23317424731032605e-24


==> data/G1F3/dEiin.txt <==
0
0.0004386416804841581
-0.00011783991248128199
-25211069894983494e-21
-2308279465867352e-21


==> data/G1F3/dEini.txt <==
0
0.0004434937114283382
-0.00011345778142819008
-2557746482280166e-20
-2355160610490356e-21


==> data/G1F3/dEinn.txt <==
0
0.000270346048320409
-0.00022069208115545953
-0.00011813012667840096
-4301163630446502e-20


==> data/G1F3/dEnii.txt <==
0
0.00044545504264601805
-0.00011981912730558469
-25479548495264437e-21
-237526085984795e-20


==> data/G1F3/dEnin.txt <==
0
0.0002576488656665335
-0.00021771210529158627
-0.00011636734067973215
-42996323258404636e-21


==> data/G1F3/dEnni.txt <==
0
0.0002723825603735554
-0.00022135130631363977
-0.0001177345926782642
-4285621080611114e-20


==> data/G1F3/dEnnn.txt <==
0.05087395292704685
0
0
0
0


==> data/G1F3/dViii.txt <==
0
5041851956391889e-21
34820783461118633e-24
6719329551446554e-26
27647127227587145e-30


==> data/G1F3/dViin.txt <==
0
1411184107373407e-20
2032784500545721e-22
18943793593262695e-25
46508566578940616e-28


==> data/G1F3/dVini.txt <==
0
14148423173928164e-21
202538627774665e-21
19511665386907033e-25
4803891265886782e-27


==> data/G1F3/dVinn.txt <==
0
31126969560114635e-21
6032235681523197e-21
5355696830159749e-22
25454709039836036e-25


==> data/G1F3/dVnii.txt <==
0
14175868537915199e-21
2010178721187537e-22
19355511782474966e-25
465100288823624e-26


==> data/G1F3/dVnin.txt <==
0
3114928650640403e-20
6019755404810224e-21
5340736399668692e-22
2543688936747674e-24


==> data/G1F3/dVnni.txt <==
0
3120204361333214e-20
6041654818465687e-21
5370925811809141e-22
25443655454256865e-25


==> data/G1F3/dVnnn.txt <==
5446588540984663e-20
0
0
0
0


==> data/G1F3FTMC/cost.txt <==
18453
36906
55359
73812
92265
110718
138092


==> data/G1F3FTMC/cost_formatted.txt <==
     x            y
3.84433594e-02 97618.00000000
2.56289062e-02   976184.00000000
1.70859375e-02   2476184.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G1F3FTMC/times.txt <==
214.656671481
214.803759982
214.832487385
214.85663457500002
214.880636513
214.90938083100002
308.571399875


==> data/G1F3FTMC/times_formatted.txt <==
     x            y

3.84433594e-04 308.57139987
2.56289063e-04   4454.00000000
1.70859375e-04   21075.00000000
1.13906250e-04   0.00000000
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F3FTQM/cost.txt <==
1528
3056
4584
6112
7640
9168
20408
114824


==> data/G1F3FTQM/cost_formatted.txt <==
     x            y
3.84433594e-02 87618.00000000
2.56289062e-02   576184.00000000
1.70859375e-02   2001234.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G1F3FTQM/times.txt <==
281.033273384
281.175605309
281.19704943
281.2195709
281.248942767
281.273322058
1751.0778487520001
14257.816528784


==> data/G1F3FTQM/times_formatted.txt <==
     x            y
3.84433594e-04 281.27332206
2.56289063e-04 1751.07784875
1.70859375e-04   14257.81652878
1.13906250e-04   0.00000000
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F3MLMC/cost.txt <==
903
1806
2709
3612
4515
5418
6333
20069
83287
298660
965932


==> data/G1F3MLMC/cost_formatted.txt <==
     x            y
3.84433594e-02 6333.00000000
2.56289062e-02 20069.00000000
1.70859375e-02 83287.00000000
1.13906250e-02 298660.00000000
7.59375000e-03 965932.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G1F3MLMC/times.txt <==
38.874719821
38.908034284
38.91077921
38.913835668000004
38.917483719
38.921138913
39.036046274
328.207140521
1835.23339777
6531.164345726
24589.997387684


==> data/G1F3MLMC/times_formatted.txt <==
     x            y
3.84433594e-04  39.03604627
2.56289063e-04 328.20714052
1.70859375e-04 1835.23339777
1.13906250e-04 6531.16434573
7.59375000e-05 24589.99738768
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F3MLQM/cost.txt <==
56
112
168
224
280
336
392
624
1312


==> data/G1F3MLQM/cost_formatted.txt <==
     x            y
3.84433594e-02 27257.00000000
2.56289062e-02 260663.00000000
1.70859375e-02 750765.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G1F3MLQM/times.txt <==
42.051630797
42.088795142
42.091555383
42.094567712
42.097628577
42.10129955
42.104949675
757.1401641529999
8886.289361748


==> data/G1F3MLQM/times_formatted.txt <==
     x            y
3.84433594e-04  42.10494968
2.56289063e-04 757.14016415
1.70859375e-04 8886.28936175
1.13906250e-04   0.00000000
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F3TDMC/cost.txt <==
6751
13502
20253
27004
33755
40506
47257
760663
1550765


==> data/G1F3TDMC/cost_formatted.txt <==
     x            y
3.84433594e-02 47257.00000000
2.56289062e-02 460663.00000000
1.70859375e-02 1550765.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G1F3TDMC/times.txt <==
87.042746816
87.17208454300001
87.18887830500002
87.19859614400002
87.20827783700003
87.21801710900003
87.22775239700003
7024.0038101499995
7837.198919562999


==> data/G1F3TDMC/times_formatted.txt <==
     x            y
3.84433594e-04  87.22775240
2.56289063e-04 1024.00381015
1.70859375e-04 7837.19891956
1.13906250e-04   0.00000000
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G1F3TDQM/cost.txt <==
312
624
936
1248
1560
1872
2296
2936
23068
94396


==> data/G1F3TDQM/cost_formatted.txt <==
     x            y
3.84433594e-02 36736.00000000
2.56289062e-02 76976.00000000
1.70859375e-02 369088.00000000
1.13906250e-02 1510336.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G1F3TDQM/times.txt <==
64.752024631
64.89132270099999
64.901926244
64.91191756299999
64.93102607799999
64.94101273099999
82.37785262599999
120.77818288399999
3015.7171633919997
10574.533735287001


==> data/G1F3TDQM/times_formatted.txt <==
     x            y
3.84433594e-04  82.37785263
2.56289063e-04 120.77818288
1.70859375e-04 3015.71716339
1.13906250e-04 10574.53373529
7.59375000e-05   0.00000000
5.06250000e-05   0.00000000
3.37500000e-05   0.00000000
2.25000000e-05   0.00000000
1.50000000e-05   0.00000000
1.00000000e-05   0.00000000


==> data/G2F1/Eiii.txt <==
     x            y
     1 -17.71973069
     2 -16.01245743
     3 -18.25820009
     4 -20.96360260


==> data/G2F1/Eiin.txt <==
     x            y
     1 -15.74196527
     2 -12.48926774
     3 -13.94513328
     4 -15.74549528


==> data/G2F1/Eini.txt <==
     x            y
     1 -16.65736550
     2 -12.44007041
     3 -13.86096106
     4 -15.77230115


==> data/G2F1/Einn.txt <==
     x            y
     1 -11.87665898
     2  -8.87704138
     3  -9.33552200
     4 -10.12859441


==> data/G2F1/Enii.txt <==
     x            y
     1  -5.40301290
     2  -7.40197348
     3  -9.39820875
     4 -11.40622545


==> data/G2F1/Enin.txt <==
     x            y
     1  -2.82010350
     2  -3.82075546
     3  -4.81933703
     4  -5.80829309


==> data/G2F1/Enni.txt <==
     x            y
     1  -2.81960607
     2  -3.82221175
     3  -4.82333576
     4  -5.82667973


==> data/G2F1/Ennn.txt <==
     x            y
     0  -0.23838502
     1   0.20488495
     2   0.39365688
     3   0.53857071
     4   0.55899400


==> data/G2F1/Viii.txt <==
     x            y
     1 -20.51034243
     2 -26.86357713
     3 -32.48443889
     4 -39.26879624


==> data/G2F1/Viin.txt <==
     x            y
     1 -15.14622712
     2 -19.43926972
     3 -23.48098427
     4 -27.67326535


==> data/G2F1/Vini.txt <==
     x            y
     1 -15.17084934
     2 -19.48566007
     3 -23.49260108
     4 -27.75043874


==> data/G2F1/Vinn.txt <==
     x            y
     1  -9.85087028
     2 -11.94855283
     3 -13.96628334
     4 -16.05017303


==> data/G2F1/Vnii.txt <==
     x            y
     1 -10.81448659
     2 -15.00421523
     3 -19.11666754
     4 -23.13801082


==> data/G2F1/Vnin.txt <==
     x            y
     1  -5.51469858
     2  -7.60820544
     3  -9.69791827
     4 -11.64562763


==> data/G2F1/Vnni.txt <==
     x            y
     1  -5.51403481
     2  -7.62108411
     3  -9.67698202
     4 -11.74002162


==> data/G2F1/Vnnn.txt <==
     x            y
     0  -0.20878808
     1   0.58558411
     2   0.87259487
     3   1.39181752
     4   0.99246690


==> data/G2F1/Wiii.txt <==
     x            y
     0 -30.82499497
     1 -23.38645849
     2 -17.17166641
     3 -11.02300514
     4  -4.78380400


==> data/G2F1/Wiin.txt <==
     x            y
     0 -30.82499497
     1 -25.95397273
     2 -22.14438705
     3 -18.36701101
     4 -14.40907246


==> data/G2F1/Wini.txt <==
     x            y
     0 -30.82499497
     1 -25.96303933
     2 -22.11262385
     3 -18.30870864
     4 -14.34219449


==> data/G2F1/Winn.txt <==
     x            y
     0 -30.82499497
     1 -28.51443914
     2 -26.83747940
     3 -25.06963112
     4 -23.21601887


==> data/G2F1/Wnii.txt <==
     x            y
     0 -30.82499497
     1 -25.95596552
     2 -22.07783946
     3 -18.25916190
     4 -14.32841113


==> data/G2F1/Wnin.txt <==
     x            y
     0 -30.82499497
     1 -28.50999539
     2 -26.81234182
     3 -25.01938869
     4 -23.14783231


==> data/G2F1/Wnni.txt <==
     x            y
     0 -30.82499497
     1 -28.49848432
     2 -26.80440035
     3 -25.01790823
     4 -23.13985728


==> data/G2F1/Wnnn.txt <==
     x            y
     0 -30.82499497
     1 -26.38645849
     2 -23.17168488
     3 -20.02324522
     4 -16.78463523


==> data/G2F1/dEiii.txt <==
0
4632650617451498e-21
-15127599219961908e-21
-31895844455652955e-22
-4890202013505076e-22


==> data/G2F1/dEiin.txt <==
0
-18247201322806363e-21
-0.00017392250695459223
-634010700798546e-19
-18202608362109285e-21


==> data/G2F1/dEini.txt <==
0
-9674607097348646e-21
-0.00017995572109776763
-6721016344896327e-20
-17867518987719066e-21


==> data/G2F1/dEinn.txt <==
0
-0.00026593126400161637
-0.00212688629634901
-0.0015478463666695175
-0.0008932834122014424


==> data/G2F1/dEnii.txt <==
0
0.023633663593132136
0.005912674267130925
0.001482030907406276
0.00036845461746756535


==> data/G2F1/dEnin.txt <==
0
0.14160032699443711
0.07076817567974403
0.035418893992822865
0.01784553438589146


==> data/G2F1/dEnni.txt <==
0
0.14164915769738054
0.07069677695340591
0.03532085890952862
0.017619542447771638


==> data/G2F1/dEnnn.txt <==
0.8476937049262083
0
0
0
0


==> data/G2F1/dViii.txt <==
0
6695325688134833e-22
8189502014128853e-24
16642152636979825e-26
15097826819914004e-28


==> data/G2F1/dViin.txt <==
0
2757600295176946e-20
14066845622923976e-22
8541210165792553e-23
46721529570827956e-25


==> data/G2F1/dVini.txt <==
0
2710936158003931e-20
13621716426729777e-22
8472711103105078e-23
442879466339122e-23


==> data/G2F1/dVinn.txt <==
0
0.0010829104936597575
0.00025300388667330077
6247838397316601e-20
14737251108897383e-21


==> data/G2F1/dVnii.txt <==
0
0.0005552839871431345
3042854267790613e-20
17591774709647975e-22
10833398090500304e-23


==> data/G2F1/dVnin.txt <==
0
0.021873098601106512
0.005125095332166603
0.001204025552451463
0.0003121165256248388


==> data/G2F1/dVnni.txt <==
0
0.0218831645615809
0.005079548173474182
0.0012216256510377969
0.000292348818174639


==> data/G2F1/dVnnn.txt <==
0.8652637822839182
0
0
0
0


==> data/G2F1MLMC/cost.txt <==
679
1358
2037
2716
3395
4074
4808
6872
49012
185885
2598223


==> data/G2F1MLMC/cost_formatted.txt <==
     x            y
3.84433594e-02 48080.00000000
2.56289062e-02 68720.00000000
1.70859375e-02 490120.00000000
1.13906250e-02 1858850.00000000
7.59375000e-03 25982230.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F1MLMC/times.txt <==
15.017723189
15.052404063
15.055072789999999
15.058681489999998
15.062262220999997
15.065867170999997
16.596379021999997
19.116656317999997
194.465268216
623.263627704
14236.245621233


==> data/G2F1MLMC/times_formatted.txt <==
     x            y
3.84433594e-02  16.59637902
2.56289062e-02  19.11665632
1.70859375e-02 194.46526822
1.13906250e-02 623.26362770
7.59375000e-03 14236.24562123
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F1MLQM/cost.txt <==
60
120
180
240
300
360
420
572
1356
3948


==> data/G2F1MLQM/cost_formatted.txt <==
     x            y
3.84433594e-02 115040.00000000
2.56289062e-02 292864.00000000
1.70859375e-02 2094272.00000000
1.13906250e-02 22021376.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F1MLQM/times.txt <==
15.787257069
15.81960343
15.822254295
15.824706673
15.827208504
15.830711607
15.834202451
207.971080717
1594.7152797029999
13601.185823397


==> data/G2F1MLQM/times_formatted.txt <==
     x            y
3.84433594e-02  15.83420245
2.56289062e-02 207.97108072
1.70859375e-02 1594.71527970
1.13906250e-02 13601.18582340
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F1TDMC/cost.txt <==
1351
2702
4053
5404
6755
8106
9957
16451
39215
157113
489785
1887559
10271765
44644799


==> data/G2F1TDMC/cost_formatted.txt <==
     x            y
3.84433594e-02 10957.00000000
2.56289062e-02 16451.00000000
1.70859375e-02 39215.00000000
1.13906250e-02 157113.00000000
7.59375000e-03 489785.00000000
5.06250000e-03 1887559.00000000
3.37500000e-03 10271765.00000000
2.25000000e-03 44644799.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F1TDMC/times.txt <==
13.462617091
13.601776881000001
13.612195965000002
13.621877026000002
13.639885374000002
13.649526187000003
14.221254903000002
18.183596012000002
30.76793833
97.05105897499999
255.646576947
1023.1969567489999
6090.701587140999
24714.571799734


==> data/G2F1TDMC/times_formatted.txt <==
     x            y
3.84433594e-02  14.22125490
2.56289062e-02  18.18359601
1.70859375e-02  30.76793833
1.13906250e-02  97.05105897
7.59375000e-03 255.64657695
5.06250000e-03 1023.19695675
3.37500000e-03 6090.70158714
2.25000000e-03 24714.57179973
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F1TDQM/cost.txt <==
358
716
1074
1432
1790
2148
2514
3624
6968
16368
77256
230736
614016


==> data/G2F1TDQM/cost_formatted.txt <==
     x            y
3.84433594e-02 80448.00000000
2.56289062e-02 115968.00000000
1.70859375e-02 222976.00000000
1.13906250e-02 523776.00000000
7.59375000e-03 2472192.00000000
5.06250000e-03 7383552.00000000
3.37500000e-03 19648512.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F1TDQM/times.txt <==
18.504943565
18.642247335
18.660090032
18.686752311
18.706364183999998
18.726109424999997
18.850398677999998
31.740522068999997
69.50491077299999
171.863480085
1242.061963122
3628.3851558180004
9671.161348565001


==> data/G2F1TDQM/times_formatted.txt <==
     x            y
3.84433594e-02  18.85039868
2.56289062e-02  31.74052207
1.70859375e-02  69.50491077
1.13906250e-02 171.86348008
7.59375000e-03 1242.06196312
5.06250000e-03 3628.38515582
3.37500000e-03 9671.16134857
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F2/Eiii.txt <==
     x            y
     1  -9.58599237
     2 -12.64155001
     3 -18.05098086
     4 -21.33937037


==> data/G2F2/Eiin.txt <==
     x            y
     1  -7.21252533
     2  -9.35878990
     3 -13.47502088
     4 -15.96309234


==> data/G2F2/Eini.txt <==
     x            y
     1  -7.21140748
     2  -9.34498311
     3 -13.65722857
     4 -16.48085763


==> data/G2F2/Einn.txt <==
     x            y
     1  -4.88928998
     2  -6.12330061
     3  -9.21726314
     4 -14.86477687


==> data/G2F2/Enii.txt <==
     x            y
     1  -5.81767725
     2  -7.74216147
     3  -9.74512375
     4 -11.78267592


==> data/G2F2/Enin.txt <==
     x            y
     1  -3.25157122
     2  -4.21854753
     3  -5.21418197
     4  -6.21653856


==> data/G2F2/Enni.txt <==
     x            y
     1  -3.25055296
     2  -4.21714434
     3  -5.21421393
     4  -6.21722330


==> data/G2F2/Ennn.txt <==
     x            y
     0  -0.69604328
     1  -0.16347156
     2   0.07492984
     3   0.18059352
     4   0.25947828


==> data/G2F2/Viii.txt <==
     x            y
     1 -15.72216548
     2 -23.72213796
     3 -30.15369895
     4 -37.03878366


==> data/G2F2/Viin.txt <==
     x            y
     1 -11.44261579
     2 -16.46947358
     3 -20.37401287
     4 -25.71009543


==> data/G2F2/Vini.txt <==
     x            y
     1 -11.44863553
     2 -16.52435381
     3 -20.38106605
     4 -25.67426045


==> data/G2F2/Vinn.txt <==
     x            y
     1  -6.93615094
     2  -9.26581731
     3 -10.65125505
     4 -13.57416723


==> data/G2F2/Vnii.txt <==
     x            y
     1 -12.40209144
     2 -17.32678354
     3 -21.31712473
     4 -25.48619969


==> data/G2F2/Vnin.txt <==
     x            y
     1  -7.91694388
     2 -10.38083869
     3 -12.39850902
     4 -14.36233760


==> data/G2F2/Vnni.txt <==
     x            y
     1  -7.91492816
     2 -10.39848982
     3 -12.41808055
     4 -14.38118134


==> data/G2F2/Vnnn.txt <==
     x            y
     0  -3.56999008
     1  -2.90071457
     2  -2.62525281
     3  -2.43206963
     4  -2.10843779


==> data/G2F2/Wiii.txt <==
     x            y
     0 -30.23221445
     1 -22.87472501
     2 -16.91008248
     3 -10.67119551
     4  -4.30660178


==> data/G2F2/Wiin.txt <==
     x            y
     0 -30.23221445
     1 -25.38633793
     2 -21.67347827
     3 -17.88767574
     4 -13.87205736


==> data/G2F2/Wini.txt <==
     x            y
     0 -30.23221445
     1 -25.40355667
     2 -21.66603514
     3 -17.85865181
     4 -13.83163831


==> data/G2F2/Winn.txt <==
     x            y
     0 -30.23221445
     1 -27.89592268
     2 -26.15211475
     3 -24.40953929
     4 -22.57960276


==> data/G2F2/Wnii.txt <==
     x            y
     0 -30.23221445
     1 -25.39404667
     2 -21.64389541
     3 -17.81884099
     4 -13.81382286


==> data/G2F2/Wnii_2.txt <==
     x            y
     0 -30.23221445
     1 -25.39404667
     2 -21.64389541
     3 -17.81884099
     4 -13.81382286


==> data/G2F2/Wnin.txt <==
     x            y
     0 -30.23221445
     1 -27.87731161
     2 -26.11237657
     3 -24.35484344
     4 -22.50784054


==> data/G2F2/Wnni.txt <==
     x            y
     0 -30.23221445
     1 -27.86577584
     2 -26.13248859
     3 -24.38441117
     4 -22.51218937


==> data/G2F2/Wnnn.txt <==
     x            y
     0 -30.23221445
     1 -25.87472501
     2 -22.91010095
     3 -19.67143559
     4 -16.30743301


==> data/G2F2/dEiii.txt <==
0
0.0013011541693908049
0.00015649996914078883
36822503387002493e-22
-376885501814243e-21


==> data/G2F2/dEiin.txt <==
0
0.006742384759531662
0.0015230828147924076
8782426505059205e-20
-15654182103794568e-21


==> data/G2F2/dEini.txt <==
0
0.006747610983426674
0.0015377288936087635
7740420280014723e-20
-10933708735054321e-21


==> data/G2F2/dEinn.txt <==
0
0.03374248452609364
0.014345075659657217
0.0016800697646280336
-3351631646489431e-20


==> data/G2F2/dEnii.txt <==
0
0.01772983285616926
0.004670648298852272
0.0011652669793162608
0.0002838318434838155


==> data/G2F2/dEnin.txt <==
0
0.10499763811832596
0.053714390770376916
0.0269385877673199
0.013447310246982291


==> data/G2F2/dEnni.txt <==
0
0.10507177189410002
0.05376665967149848
0.026937991059051185
0.013440929272627253


==> data/G2F2/dEnnn.txt <==
0.6172627875515295
0
0
0
0


==> data/G2F2/dViii.txt <==
0
18499355243402783e-21
7226448527996542e-23
8372056205481586e-25
70829653162792616e-28


==> data/G2F2/dViin.txt <==
0
0.00035927700145930996
11020325950530135e-21
7358867702254185e-22
18217554780288116e-24


==> data/G2F2/dVini.txt <==
0
0.0003577810194374494
10608985239551748e-21
7322978764939679e-22
18675725728403164e-24


==> data/G2F2/dVinn.txt <==
0
0.008166021397238609
0.0016244676039226032
0.0006218028914356769
819914367663973e-19


==> data/G2F2/dVnii.txt <==
0
0.00018475596490434971
6083008518468966e-21
38274192353239773e-23
21275972424571598e-24


==> data/G2F2/dVnin.txt <==
0
0.0041377325689183125
0.0007499912120784811
0.00018521531063356514
4747943837111364e-20


==> data/G2F2/dVnni.txt <==
0
0.0041435178265102025
0.0007408710987294292
0.00018271965417345005
4686331902641218e-20


==> data/G2F2/dVnnn.txt <==
0.08420267769509697
0
0
0
0


==> data/G2F2MLMC/cost.txt <==
224
448
672
896
1120
1344
1588
2408
4657
31393
260122
1045630


==> data/G2F2MLMC/cost_formatted.txt <==
     x            y
5.76650391e-02 43008.00000000
3.84433594e-02 50816.00000000
2.56289062e-02 77056.00000000
1.70859375e-02 149024.00000000
1.13906250e-02 1004576.00000000
7.59375000e-03 8323904.00000000
5.06250000e-03 33460160.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F2MLMC/times.txt <==
14.877149183
14.911239665
14.913815935
14.916370608000001
14.918781926000001
14.921167460000001
15.192744140000002
20.480744984
155.882522158
624.71413121
4326.984753625
13269.698259777


==> data/G2F2MLMC/times_formatted.txt <==
     x            y
5.76650391e-02  14.92116746
3.84433594e-02  15.19274414
2.56289062e-02  20.48074498
1.70859375e-02 155.88252216
1.13906250e-02 624.71413121
7.59375000e-03 4326.98475362
5.06250000e-03 13269.69825978
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F2MLQM/cost.txt <==
21
42
63
84
105
126
171
279
527
1247
3775


==> data/G2F2MLQM/cost_formatted.txt <==
     x            y
5.76650391e-02 166320.00000000
3.84433594e-02 225720.00000000
2.56289062e-02 368280.00000000
1.70859375e-02 695640.00000000
1.13906250e-02 1646040.00000000
7.59375000e-03 4983000.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F2MLQM/times.txt <==
15.522967157
15.557404944
15.560067736
15.562541411
15.56500985
15.567467248
43.853712313
254.323656288
2018.0531058079998
2097.1522029889998
18024.734830595


==> data/G2F2MLQM/times_formatted.txt <==
     x            y
5.76650391e-02  15.56746725
3.84433594e-02  43.85371231
2.56289062e-02 254.32365629
1.70859375e-02 2018.05310581
1.13906250e-02 2097.15220299
7.59375000e-03 18024.73483059
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F2TDMC/cost.txt <==
1016
2032
3048
4064
5080
6096
7118
13403
23600
83489
247147
1635225
8961502


==> data/G2F2TDMC/cost_formatted.txt <==
     x            y
5.76650391e-02 12192.00000000
3.84433594e-02 14236.00000000
2.56289062e-02 26806.00000000
1.70859375e-02 47200.00000000
1.13906250e-02 166978.00000000
7.59375000e-03 494294.00000000
5.06250000e-03 3270450.00000000
3.37500000e-03 17923004.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F2TDMC/times.txt <==
13.756742475
13.887954054
13.898178731
13.908542595
13.918973496
13.937113756999999
13.956211288999999
21.390490533999998
26.89798682
93.4561289
213.705686392
1682.218581655
8853.917677993


==> data/G2F2TDMC/times_formatted.txt <==
     x            y
5.76650391e-02  13.93711376
3.84433594e-02  13.95621129
2.56289062e-02  21.39049053
1.70859375e-02  26.89798682
1.13906250e-02  93.45612890
7.59375000e-03 213.70568639
5.06250000e-03 1682.21858165
3.37500000e-03 8853.91767799
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F2TDQM/cost.txt <==
93
186
279
372
465
558
651
1723
4911
13887
38743
106327
283287
762327


==> data/G2F2TDQM/cost_formatted.txt <==
     x            y
5.76650391e-02 10856.00000000
3.84433594e-02 20832.00000000
2.56289062e-02 55136.00000000
1.70859375e-02 157152.00000000
1.13906250e-02 444384.00000000
7.59375000e-03 1239776.00000000
5.06250000e-03 3402464.00000000
3.37500000e-03 9065184.00000000
2.25000000e-03 24394464.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F2TDQM/times.txt <==
14.485509504
14.616832718
14.627104702999999
14.637032084
14.654784958999999
14.664413126
14.673901235999999
38.904745012
89.49835956300001
227.062027375
602.754845732
1813.765369886
5339.322286156
14713.444451004998


==> data/G2F2TDQM/times_formatted.txt <==
     x            y
5.76650391e-02  14.66441313
3.84433594e-02  14.67390124
2.56289062e-02  38.90474501
1.70859375e-02  89.49835956
1.13906250e-02 227.06202738
7.59375000e-03 602.75484573
5.06250000e-03 1813.76536989
3.37500000e-03 5339.32228616
2.25000000e-03 14713.44445100
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F3/Eiii.txt <==
     x            y
     1 -12.16568405
     2 -10.08738636
     3 -12.97784640
     4 -17.33150598


==> data/G2F3/Eiin.txt <==
     x            y
     1  -8.20156505
     2  -7.37486658
     3  -9.11975832
     4 -11.89244436


==> data/G2F3/Eini.txt <==
     x            y
     1  -8.12209762
     2  -7.32954282
     3  -9.16700784
     4 -11.87590782


==> data/G2F3/Einn.txt <==
     x            y
     1  -7.00368086
     2  -5.75050548
     3  -5.81215924
     4  -6.98960392


==> data/G2F3/Enii.txt <==
     x            y
     1  -6.05812493
     2  -7.96728858
     3  -9.98140923
     4 -11.95891959


==> data/G2F3/Enin.txt <==
     x            y
     1  -3.33318770
     2  -4.31977430
     3  -5.43278743
     4  -6.45258705


==> data/G2F3/Enni.txt <==
     x            y
     1  -3.33310593
     2  -4.31998686
     3  -5.43535294
     4  -6.45333769


==> data/G2F3/Ennn.txt <==
     x            y
     0  -0.98033567
     1  -0.47364380
     2  -0.15202168
     3   0.02885385
     4   0.10151509


==> data/G2F3/Viii.txt <==
     x            y
     1  -7.98981470
     2 -14.46035524
     3 -25.12453198
     4 -34.50909456


==> data/G2F3/Viin.txt <==
     x            y
     1  -7.38727833
     2 -11.50654904
     3 -17.65929561
     4 -23.56094049


==> data/G2F3/Vini.txt <==
     x            y
     1  -7.38445489
     2 -11.52254589
     3 -17.73122949
     4 -23.48412069


==> data/G2F3/Vinn.txt <==
     x            y
     1  -6.87874589
     2  -8.30993035
     3 -10.29946032
     4 -12.83764266


==> data/G2F3/Vnii.txt <==
     x            y
     1  -7.93451239
     2 -12.89977515
     3 -19.80320383
     4 -26.77694470


==> data/G2F3/Vnin.txt <==
     x            y
     1  -7.31210144
     2  -9.41629637
     3 -12.71430519
     4 -16.63007418


==> data/G2F3/Vnni.txt <==
     x            y
     1  -7.31229640
     2  -9.41859914
     3 -12.72444238
     4 -16.62900808


==> data/G2F3/Vnnn.txt <==
     x            y
     0  -6.84629509
     1  -7.67269118
     2  -7.95925475
     3  -8.19144221
     4  -8.44325605


==> data/G2F3/Wiii.txt <==
     x            y
     0 -27.39432011
     1 -20.22203525
     2 -14.94581625
     3  -8.99394195
     4  -3.00186933


==> data/G2F3/Wiin.txt <==
     x            y
     0 -27.39432011
     1 -22.64987863
     2 -19.12919533
     3 -15.55230793
     4 -11.60840931


==> data/G2F3/Wini.txt <==
     x            y
     0 -27.39432011
     1 -22.67865447
     2 -19.21278206
     3 -15.64755626
     4 -11.64694574


==> data/G2F3/Winn.txt <==
     x            y
     0 -27.39432011
     1 -25.18194843
     2 -23.25863344
     3 -21.57287248
     4 -19.90471045


==> data/G2F3/Wnii.txt <==
     x            y
     0 -27.39432011
     1 -22.67714409
     2 -19.20280361
     3 -15.64989593
     4 -11.66259241


==> data/G2F3/Wnin.txt <==
     x            y
     0 -27.39432011
     1 -25.15461086
     2 -23.23346825
     3 -21.54315542
     4 -19.85628532


==> data/G2F3/Wnni.txt <==
     x            y
     0 -27.39432011
     1 -25.18791002
     2 -23.27215136
     3 -21.63720823
     4 -19.98871177


==> data/G2F3/Wnnn.txt <==
     x            y
     0 -27.39432011
     1 -23.22203525
     2 -20.94583471
     3 -17.99418203
     4 -15.00270056


==> data/G2F3/dEiii.txt <==
0
0.00021765276239494623
0.0009191663760817914
0.00012395925384242468
606312929715773e-20


==> data/G2F3/dEiin.txt <==
0
0.003396901142883983
0.0060248182042208385
0.0017975426022042058
0.0002630374145964094


==> data/G2F3/dEinn.txt <==
0
-0.007792592766013657
0.018574851968028865
0.017797775664238864
0.007869000331460865


==> data/G2F3/dEnii.txt <==
0
0.015007995033386594
0.003995831392220973
0.0009892280479855326
0.00025119239477236434


==> data/G2F3/dEnin.txt <==
0
0.09922258162524052
0.050074700446668285
0.02315090767799677
0.011417676864989585


==> data/G2F3/dEnni.txt <==
0
0.09922820512700636
0.050067323334580555
0.023109775609700994
0.011411737734591731


==> data/G2F3/dEnnn.txt <==
0.5068617950033729
0
0
0
0


==> data/G2F3/dViii.txt <==
0
0.0039339253626212945
44360795273727286e-21
27337717292215996e-24
4090038659726736e-26


==> data/G2F3/dViin.txt <==
0
0.0059732079589779035
0.0003437032132286964
4830836270473588e-21
8080722369516123e-23


==> data/G2F3/dVini.txt <==
0
0.005984909337811679
0.00033991322427116995
4595873456170278e-21
8522661712202758e-23


==> data/G2F3/dVinn.txt <==
0
0.008497499633574488
0.003151096494183872
0.0007935120094247681
0.00013661062757448178


==> data/G2F3/dVnii.txt <==
0
0.004087650639163796
0.00013085211378970795
10930540449318435e-22
8696338858808933e-24


==> data/G2F3/dVnin.txt <==
0
0.006292716033193477
0.0014635661139411058
0.00014880336866015222
9859362649223576e-21


==> data/G2F3/dVnni.txt <==
0
0.006291865728044437
0.0014612318906782223
0.00014776145751616522
9866651084049991e-21


==> data/G2F3/dVnnn.txt <==
0.008690801237522692
0
0
0
0


==> data/G2F3MLMC/cost.txt <==
224
448
672
896
1120
1344
1568
2080
3897
13060
48368
274576


==> data/G2F3MLMC/cost_formatted.txt <==
     x            y
5.76650391e-02 2688.00000000
3.84433594e-02 3136.00000000
2.56289062e-02 4160.00000000
1.70859375e-02 7794.00000000
1.13906250e-02 26120.00000000
7.59375000e-03 96736.00000000
5.06250000e-03 0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F3MLMC/times.txt <==
20.986789105
21.01891398
21.021598239
21.024071313
21.027161762
21.038343211999997
21.041346090999998
80.943426977
645.149368955
5714.285224361
6817.668700808999
17979.968763924997


==> data/G2F3MLMC/times_formatted.txt <==
     x            y
5.76650391e-02  21.03834321
3.84433594e-02  21.04134609
2.56289062e-02  80.94342698
1.70859375e-02 645.14936895
1.13906250e-02 5714.28522436
7.59375000e-03 17979.96876392
5.06250000e-03 0.0
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F3MLQM/cost.txt <==
21
42
63
84
105
126
147
266
506


==> data/G2F3MLQM/cost_formatted.txt <==
     x            y
5.76650391e-02 2052.00000000
3.84433594e-02 2194.00000000
2.56289062e-02 31117.0
1.70859375e-02 200000.00000000
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F3MLQM/times.txt <==
26.210059773
26.245401122
26.248185754
26.250730217
26.253259257
26.256191319
26.259768454
816.812130012
8767.857053114


==> data/G2F3MLQM/times_formatted.txt <==
     x            y
5.76650391e-02  26.25619132
3.84433594e-02  26.25976845
2.56289062e-02 816.81213001
1.70859375e-02 8767.85705311
1.13906250e-02   0.00000000
7.59375000e-03   0.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F3TDMC/cost_formatted.txt <==
     x            y
5.76650391e-02 3888.00000000
3.84433594e-02 3904.00000000
2.56289062e-02 4512.00000000
1.70859375e-02   8756.00000000
1.13906250e-02   22632.00000000
7.59375000e-03   73521.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F3TDMC/times.txt <==
25.068938242
25.200036668000003
25.215149084000004
25.225612939000005
25.235432687000007
25.245098289000005
25.255289178000005
104794.725168901


==> data/G2F3TDMC/times_formatted.txt <==
     x            y
5.76650391e-02  25.24509829
3.84433594e-02  25.25528918
2.56289062e-02 90.72516890
1.70859375e-02   500.51534543
1.13906250e-02   2851.314354
7.59375000e-03   9851.444740
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F3TDQM/cost.txt <==
93
186
279
372
465
558
891
4259
14899
45811
134707


==> data/G2F3TDQM/cost_formatted.txt <==
     x            y
5.76650391e-02 1116.00000000
3.84433594e-02 1782.00000000
2.56289062e-02 8518.00000000
1.70859375e-02 29798.00000000
1.13906250e-02 91622.00000000
7.59375000e-03 269414.00000000
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/G2F3TDQM/times.txt <==
29.211443404
29.339931676
29.350457823
29.360827714
29.371435037999998
29.382619985999998
70.511574831
481.691341211
1428.956412516
4160.214846904
12222.737348132


==> data/G2F3TDQM/times_formatted.txt <==
     x            y
5.76650391e-02  29.38261999
3.84433594e-02  70.51157483
2.56289062e-02 481.69134121
1.70859375e-02 1428.95641252
1.13906250e-02 4160.21484690
7.59375000e-03 12222.73734813
5.06250000e-03   0.00000000
3.37500000e-03   0.00000000
2.25000000e-03   0.00000000
1.50000000e-03   0.00000000
1.00000000e-03   0.00000000


==> data/eigenvalues/lambda0pt075sigma1nu0pt5.txt <==
     x            y
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     1 2.98201265e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     2 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     3 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     4 2.65566029e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     5 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     6 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     7 2.36502403e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     8 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
     9 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    10 2.23821102e-03
    11 2.10619509e-03
    11 2.10619509e-03
    11 2.10619509e-03
    11 2.10619509e-03
    11 2.10619509e-03
    11 2.10619509e-03
    12 1.99326053e-03
    12 1.99326053e-03
    12 1.99326053e-03
    12 1.99326053e-03
    12 1.99326053e-03
    12 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    13 1.99326053e-03
    14 1.99326053e-03
    14 1.99326053e-03
    14 1.99326053e-03
    14 1.99326053e-03
    14 1.99326053e-03
    15 1.99326053e-03
    15 1.99326053e-03
    15 1.99326053e-03
    15 1.99326053e-03
    15 1.99326053e-03
    16 1.99326053e-03
    16 1.99326053e-03
    16 1.99326053e-03
    16 1.99326053e-03
    17 1.99326053e-03
    17 1.99326053e-03
    17 1.99326053e-03
    17 1.99326053e-03
    18 1.82585433e-03
    18 1.82585433e-03
    18 1.82585433e-03
    18 1.82585433e-03
    19 1.82585433e-03
    19 1.82585433e-03
    19 1.82585433e-03
    19 1.82585433e-03
    20 1.82585433e-03
    20 1.82585433e-03
    20 1.82585433e-03
    20 1.82585433e-03
    21 1.77511750e-03
    21 1.77511750e-03
    21 1.77511750e-03
    22 1.77511750e-03
    22 1.77511750e-03
    22 1.77511750e-03
    22 1.77511750e-03
    23 1.77511750e-03
    23 1.77511750e-03
    23 1.77511750e-03
    24 1.67993539e-03
    24 1.67993539e-03
    24 1.67993539e-03
    25 1.67993539e-03
    25 1.67993539e-03
    25 1.67993539e-03
    26 1.67993539e-03
    26 1.67993539e-03
    27 1.62603228e-03
    27 1.62603228e-03
    27 1.62603228e-03
    28 1.62603228e-03
    28 1.62603228e-03
    28 1.62603228e-03
    29 1.62603228e-03
    29 1.62603228e-03
    30 1.62603228e-03
    30 1.62603228e-03
    30 1.62603228e-03
    31 1.62603228e-03
    31 1.62603228e-03
    32 1.62603228e-03
    32 1.62603228e-03
    33 1.49608275e-03
    33 1.49608275e-03
    34 1.49608275e-03
    34 1.49608275e-03
    34 1.49608275e-03
    35 1.49608275e-03
    35 1.49608275e-03
    36 1.46896160e-03
    36 1.46896160e-03
    37 1.46896160e-03
    37 1.46896160e-03
    38 1.46896160e-03
    39 1.44807882e-03
    39 1.44807882e-03
    40 1.44807882e-03
    40 1.44807882e-03
    41 1.44807882e-03
    41 1.44807882e-03
    42 1.37043258e-03
    42 1.37043258e-03
    43 1.37043258e-03
    44 1.37043258e-03
    44 1.37043258e-03
    45 1.37043258e-03
    45 1.37043258e-03
    46 1.37043258e-03
    47 1.37043258e-03
    47 1.37043258e-03
    48 1.30819800e-03
    49 1.30819800e-03
    49 1.30819800e-03
    50 1.30819800e-03
    51 1.30819800e-03
    51 1.30819800e-03
    52 1.30819800e-03
    53 1.30819800e-03
    54 1.26091011e-03
    54 1.26091011e-03
    55 1.22045202e-03
    56 1.22045202e-03
    57 1.22045202e-03
    58 1.22045202e-03
    58 1.22045202e-03
    59 1.22045202e-03
    60 1.22045202e-03
    61 1.18047352e-03
    62 1.18047352e-03
    62 1.18047352e-03
    63 1.18047352e-03
    64 1.16502842e-03
    65 1.16502842e-03
    66 1.16502842e-03
    67 1.11795100e-03
    68 1.11795100e-03
    69 1.11795100e-03
    70 1.10255939e-03
    71 1.10255939e-03
    72 1.10255939e-03
    73 1.10255939e-03
    74 1.10255939e-03
    75 1.10255939e-03
    76 1.05128215e-03
    77 1.05128215e-03
    78 1.05128215e-03
    79 1.05128215e-03
    80 1.05128215e-03
    81 1.05128215e-03
    82 1.02860640e-03
    84 1.02860640e-03
    85 9.95602108e-04
    86 9.95602108e-04
    87 9.95602108e-04
    88 9.81894959e-04
    90 9.81894959e-04
    91 9.81894959e-04
    92 9.81894959e-04
    93 9.81894959e-04
    95 9.54581622e-04
    96 9.54581622e-04
    97 9.36229512e-04
    99 9.36229512e-04
   100 8.99429418e-04
   101 8.99429418e-04
   103 8.99429418e-04
   104 8.99429418e-04
   106 8.86028719e-04
   107 8.86028719e-04
   109 8.86028719e-04
   110 8.86028719e-04
   112 8.50111923e-04
   113 8.50111923e-04
   115 8.50111923e-04
   116 8.50111923e-04
   118 8.39101153e-04
   120 8.39101153e-04
   121 8.27548662e-04
   123 8.27548662e-04
   125 8.00995592e-04
   127 8.00995592e-04
   128 8.00995592e-04
   130 7.89061470e-04
   132 7.89061470e-04
   134 7.89061470e-04
   136 7.79623917e-04
   137 7.79623917e-04
   139 7.57075418e-04
   141 7.57075418e-04
   143 7.23621408e-04
   145 7.22791264e-04
   147 7.22791264e-04
   149 7.22791264e-04
   151 7.16480900e-04
   154 7.16480900e-04
   156 7.16480900e-04
   158 6.94301641e-04
   160 6.94301641e-04
   162 6.94301641e-04
   165 6.75085277e-04
   167 6.75085277e-04
   169 6.75085277e-04
   171 6.65027106e-04
   174 6.44428063e-04
   176 6.44023655e-04
   179 6.43688770e-04
   181 6.43688770e-04
   184 6.43688770e-04
   186 6.38069015e-04
   189 6.38069015e-04
   192 6.18317061e-04
   194 5.85162790e-04
   197 5.85162790e-04
   200 5.84480078e-04
   202 5.84480078e-04
   205 5.84480078e-04
   208 5.81510035e-04
   211 5.81510035e-04
   214 5.73541513e-04
   217 5.73541513e-04
   220 5.50710975e-04
   223 5.43128953e-04
   226 5.42505872e-04
   229 5.42505872e-04
   232 5.38209186e-04
   236 5.21122398e-04
   239 5.21122398e-04
   242 5.20514403e-04
   246 5.20514403e-04
   249 5.17869401e-04
   253 5.17869401e-04
   256 5.10772957e-04
   260 4.83385221e-04
   263 4.79307410e-04
   267 4.79307410e-04
   271 4.77355354e-04
   274 4.77355354e-04
   278 4.70234005e-04
   282 4.67307789e-04
   286 4.54824755e-04
   290 4.42557330e-04
   294 4.39205986e-04
   298 4.38693562e-04
   302 4.36464335e-04
   307 4.36464335e-04
   311 4.30483397e-04
   315 4.26851863e-04
   320 4.25113440e-04
   324 4.18771454e-04
   328 4.18771454e-04
   333 4.05048597e-04
   338 4.03963991e-04
   342 4.03963991e-04
   347 3.94328769e-04
   352 3.88387681e-04
   357 3.84048538e-04
   362 3.77885161e-04
   367 3.62814734e-04
   372 3.59754050e-04
   377 3.58288894e-04
   382 3.58288894e-04
   388 3.56052350e-04
   393 3.52943818e-04
   399 3.51173310e-04
   404 3.51173310e-04
   410 3.45882416e-04
   416 3.42018151e-04
   421 3.41378089e-04
   427 3.36529295e-04
   433 3.34853791e-04
   439 3.29539706e-04
   445 3.17250841e-04
   451 3.08625583e-04
   458 3.05574181e-04
   464 3.04017568e-04
   471 2.98207292e-04
   477 2.95971580e-04
   484 2.93474781e-04
   491 2.91512374e-04
   497 2.91240235e-04
   504 2.87919232e-04
   511 2.86456167e-04
   518 2.83629492e-04
   526 2.82530813e-04
   533 2.78484314e-04
   540 2.72132051e-04
   548 2.65125846e-04
   556 2.59609172e-04
   563 2.59366816e-04
   571 2.54946227e-04
   579 2.51331411e-04
   587 2.49567909e-04
   595 2.47342814e-04
   604 2.38119154e-04
   612 2.37805607e-04
   621 2.35148796e-04
   629 2.31645288e-04
   638 2.31375027e-04
   647 2.30199291e-04
   656 2.27391115e-04
   665 2.25484399e-04
   674 2.23825625e-04
   684 2.18800617e-04
   693 2.13058014e-04
   703 2.11780090e-04
   713 2.06160475e-04
   723 2.03826584e-04
   733 2.00807318e-04
   743 1.99529950e-04
   753 1.94673106e-04
   764 1.94249284e-04
   774 1.91355142e-04
   785 1.89740881e-04
   796 1.88968131e-04
   807 1.87099790e-04
   818 1.83598211e-04
   830 1.81519741e-04
   841 1.78830905e-04
   853 1.78489897e-04
   865 1.72287866e-04
   877 1.70384250e-04
   889 1.68374955e-04
   901 1.64951467e-04
   914 1.62333709e-04
   927 1.59915081e-04
   940 1.58807517e-04
   953 1.56280123e-04
   966 1.54737991e-04
   979 1.53432631e-04
   993 1.52807751e-04
  1007 1.50528114e-04
  1021 1.49591393e-04
  1035 1.45605820e-04
  1050 1.43601163e-04
  1064 1.42161460e-04
  1079 1.39089440e-04
  1094 1.36922637e-04
  1109 1.34538738e-04
  1125 1.32556793e-04
  1140 1.30453134e-04
  1156 1.29314207e-04
  1172 1.26377290e-04
  1189 1.25588407e-04
  1205 1.24800829e-04
  1222 1.22952165e-04
  1239 1.22727058e-04
  1256 1.19814778e-04
  1274 1.17761111e-04
  1292 1.16236746e-04
  1310 1.15291726e-04
  1328 1.10721528e-04
  1346 1.09752000e-04
  1365 1.09279634e-04
  1384 1.07360709e-04
  1403 1.05613230e-04
  1423 1.04396444e-04
  1443 1.03094177e-04
  1463 1.01344303e-04
  1483 1.00406491e-04
  1504 9.87951239e-05
  1525 9.82596325e-05
  1546 9.73599406e-05
  1567 9.44067321e-05
  1589 9.32298445e-05
  1611 9.04282562e-05
  1634 8.92506350e-05
  1657 8.83880274e-05
  1680 8.78433680e-05
  1703 8.72438840e-05
  1727 8.48702840e-05
  1751 8.31747761e-05
  1775 8.23766246e-05
  1800 8.16116533e-05
  1825 8.05817913e-05
  1850 7.94228369e-05
  1876 7.79639672e-05
  1902 7.61247146e-05
  1929 7.47000379e-05
  1956 7.38140398e-05
  1983 7.28075488e-05
  2010 7.21038637e-05
  2038 7.11705115e-05
  2067 7.01003443e-05
  2096 6.85164921e-05
  2125 6.77413626e-05
  2154 6.67553575e-05
  2184 6.57086343e-05
  2215 6.48018904e-05
  2246 6.38044663e-05
  2277 6.24266612e-05
  2309 6.17448582e-05
  2341 6.07696937e-05
  2373 6.00758597e-05
  2406 5.92379552e-05
  2440 5.76729209e-05
  2474 5.71503103e-05
  2508 5.67935615e-05
  2543 5.51445747e-05
  2579 5.41765860e-05
  2615 5.36028074e-05
  2651 5.28031426e-05
  2688 5.24033861e-05
  2725 5.13494174e-05
  2763 5.02623004e-05
  2802 4.97319771e-05
  2841 4.86383937e-05
  2880 4.80792306e-05
  2921 4.70724210e-05
  2961 4.66070128e-05
  3002 4.59257146e-05
  3044 4.50489268e-05
  3087 4.42796523e-05
  3130 4.36443599e-05
  3173 4.31252727e-05
  3217 4.24516332e-05
  3262 4.15233457e-05
  3308 4.06965995e-05
  3354 4.01140618e-05
  3400 3.94534099e-05
  3448 3.89444044e-05
  3496 3.85123796e-05
  3544 3.78756528e-05
  3594 3.72089171e-05
  3644 3.65510943e-05
  3695 3.58023457e-05
  3746 3.53125103e-05
  3798 3.46823171e-05
  3851 3.43675803e-05
  3905 3.37644310e-05
  3959 3.29259572e-05
  4014 3.24913356e-05
  4070 3.20510505e-05
  4127 3.16073604e-05
  4184 3.10881900e-05
  4243 3.05456710e-05
  4302 2.98973152e-05
  4362 2.92539326e-05
  4422 2.90397673e-05
  4484 2.85737246e-05
  4546 2.82168625e-05
  4610 2.77494155e-05
  4674 2.71983544e-05
  4739 2.65098477e-05
  4805 2.61269189e-05
  4872 2.58805574e-05
  4940 2.55340221e-05
  5008 2.49466205e-05
  5078 2.45614094e-05
  5149 2.41416001e-05
  5221 2.36564488e-05
  5293 2.33366729e-05
  5367 2.30227715e-05
  5442 2.25109845e-05
  5517 2.21831098e-05
  5594 2.18342100e-05
  5672 2.14349632e-05
  5751 2.11126098e-05
  5831 2.08009416e-05
  5913 2.04190056e-05
  5995 1.99832316e-05
  6078 1.97553836e-05
  6163 1.94004525e-05
  6249 1.90102085e-05
  6336 1.87173298e-05
  6424 1.83271875e-05
  6513 1.80544002e-05
  6604 1.77503559e-05
  6696 1.74921441e-05
  6789 1.71473737e-05
  6884 1.68566095e-05
  6980 1.66583850e-05
  7077 1.63016219e-05
  7176 1.60092118e-05
  7275 1.57063643e-05
  7377 1.54486917e-05
  7480 1.51779418e-05
  7584 1.49868289e-05
  7689 1.47263250e-05
  7796 1.43925089e-05
  7905 1.42196718e-05
  8015 1.38771662e-05
  8127 1.36727724e-05
  8240 1.35202739e-05
  8355 1.32235369e-05
  8471 1.29499562e-05
  8589 1.27965919e-05
  8708 1.25430162e-05
  8830 1.23489523e-05
  8953 1.21022205e-05
  9077 1.19095439e-05
  9204 1.16957829e-05
  9332 1.15012166e-05
  9462 1.13051925e-05
  9594 1.10666994e-05
  9727 1.08808349e-05
  9863 1.07283423e-05
 10000 1.04976671e-05
 10139 1.03409691e-05
 10280 1.01372317e-05
 10424 9.93623611e-06
 10569 9.80226851e-06
 10716 9.64331895e-06
 10865 9.43302975e-06
 11016 9.28383576e-06
 11170 9.13011222e-06
 11325 8.98781625e-06
 11483 8.78861678e-06
 11643 8.65482309e-06
 11805 8.48161591e-06
 11970 8.33447515e-06
 12136 8.18773893e-06
 12305 8.05540893e-06
 12477 7.88625678e-06
 12650 7.76079155e-06
 12826 7.62795325e-06
 13005 7.47335052e-06
 13186 7.36421896e-06
 13370 7.21177462e-06
 13556 7.09095318e-06
 13745 6.96144547e-06
 13936 6.82781885e-06
 14130 6.71365980e-06
 14327 6.59114320e-06
 14527 6.46179395e-06
 14729 6.36092457e-06
 14934 6.23231288e-06
 15142 6.11084515e-06
 15353 6.01456607e-06
 15567 5.90591035e-06
 15783 5.80323721e-06
 16003 5.68664996e-06
 16226 5.58945112e-06
 16452 5.48827606e-06
 16681 5.38299969e-06
 16913 5.28987176e-06
 17149 5.18401680e-06
 17388 5.10938608e-06
 17630 4.99110088e-06
 17875 4.91292288e-06
 18124 4.82033462e-06
 18377 4.75168538e-06
 18632 4.64507066e-06
 18892 4.55477584e-06
 19155 4.47608655e-06
 19422 4.40411177e-06
 19692 4.32406549e-06
 19966 4.23437054e-06
 20244 4.15935639e-06
 20526 4.08226777e-06
 20812 4.00539148e-06
 21102 3.93003082e-06
 21396 3.86680132e-06
 21694 3.78880191e-06
 21996 3.71914642e-06
 22302 3.64164881e-06
 22613 3.58520898e-06
 22928 3.51942041e-06
 23247 3.44862451e-06
 23571 3.38826299e-06
 23899 3.33182065e-06
 24232 3.26138763e-06
 24569 3.20359477e-06
 24911 3.14328861e-06
 25258 3.08198320e-06
 25610 3.03090426e-06
 25967 2.96631275e-06
 26328 2.91523428e-06
 26695 2.85871780e-06
 27067 2.80669418e-06
 27443 2.75160037e-06
 27826 2.69833045e-06
 28213 2.65478461e-06
 28606 2.59919418e-06
 29004 2.55282599e-06
 29408 2.50439542e-06
 29818 2.45307003e-06
 30233 2.40781819e-06
 30654 2.36503804e-06
 31081 2.32196319e-06
 31514 2.27758615e-06
 31952 2.23249557e-06
 32397 2.19025641e-06
 32849 2.15227381e-06
 33306 2.10918577e-06
 33770 2.06727108e-06
 34240 2.02966140e-06
 34717 1.99190976e-06
 35200 1.95357238e-06
 35690 1.91800770e-06
 36187 1.88206803e-06
 36691 1.84540264e-06
 37202 1.80630493e-06
 37720 1.77179012e-06
 38246 1.74249225e-06
 38778 1.70785237e-06
 39318 1.67609394e-06
 39866 1.64527097e-06
 40421 1.61281821e-06
 40984 1.58020582e-06
 41555 1.55122389e-06
 42133 1.52115545e-06
 42720 1.49165088e-06
 43315 1.46325312e-06
 43918 1.43674953e-06
 44530 1.40747786e-06
 45150 1.38104282e-06
 45778 1.35361903e-06
 46416 1.32788255e-06
 47062 1.30205399e-06
 47718 1.27736047e-06
 48382 1.25393530e-06
 49056 1.22856106e-06
 49739 1.20623527e-06
 50432 1.18169733e-06
 51134 1.15937630e-06
 51846 1.13673813e-06
 52568 1.11414237e-06
 53300 1.09283527e-06
 54042 1.07087909e-06
 54795 1.05157688e-06
 55558 1.02952170e-06
 56331 1.01143053e-06
 57116 9.90214572e-07
 57911 9.72034969e-07
 58718 9.51776483e-07
 59535 9.34278476e-07
 60364 9.16558832e-07
 61205 8.97997884e-07
 62057 8.81226081e-07
 62921 8.63171570e-07
 63798 8.47079600e-07
 64686 8.29824557e-07
 65587 8.13970705e-07
 66500 7.97732473e-07
 67426 7.82652626e-07
 68365 7.66927883e-07
 69317 7.52054052e-07
 70282 7.36840613e-07
 71261 7.23319054e-07
 72253 7.08134787e-07
 73260 6.94822077e-07
 74280 6.81372900e-07
 75314 6.67407020e-07
 76363 6.54414996e-07
 77426 6.41785769e-07
 78505 6.29570909e-07
 79598 6.16280765e-07
 80706 6.04363990e-07
 81830 5.92626419e-07
 82970 5.80620838e-07
 84125 5.69636735e-07
 85296 5.57911118e-07
 86484 5.46997870e-07
 87689 5.36236532e-07
 88910 5.25743308e-07
 90148 5.15763622e-07
 91403 5.04836095e-07
 92676 4.94742824e-07
 93966 4.85163007e-07
 95275 4.75653024e-07
 96602 4.65917195e-07
 97947 4.57025550e-07
 99311 4.47690174e-07
100694 4.38905079e-07
102096 4.29703524e-07
103518 4.21715415e-07
104959 4.13182601e-07
106421 4.05028159e-07
107903 3.96911058e-07
109405 3.88903295e-07
110929 3.81168735e-07
112474 3.73310050e-07
114040 3.66179963e-07
115628 3.58559075e-07
117238 3.51482764e-07
118871 3.44788494e-07
120526 3.37453635e-07
122204 3.30829444e-07
123906 3.24349656e-07
125632 3.17662858e-07
127381 3.11323126e-07
129155 3.04911478e-07
130954 2.99163848e-07
132777 2.92716443e-07
134626 2.87049315e-07
136501 2.81351597e-07
138402 2.75416372e-07
140329 2.70141020e-07
142283 2.64523416e-07
144264 2.59368352e-07
146273 2.53995259e-07
148310 2.48871143e-07
150376 2.43999543e-07
152470 2.39064247e-07
154593 2.34057274e-07
156746 2.29525746e-07
158928 2.24772704e-07
161141 2.20328820e-07
163385 2.15728378e-07
165661 2.11395329e-07
167967 2.06987019e-07
170307 2.02877797e-07
172678 1.98738217e-07
175083 1.94755186e-07
177521 1.90814891e-07
179993 1.86876801e-07
182499 1.83110764e-07
185041 1.79418600e-07
187617 1.75772769e-07
190230 1.72162106e-07
192879 1.68642427e-07
195565 1.65213418e-07
198288 1.61842288e-07
201050 1.58515195e-07
203849 1.55358390e-07
206688 1.52120852e-07
209566 1.49087760e-07
212485 1.45974940e-07
215443 1.42997627e-07
218444 1.40085162e-07
221486 1.37238802e-07
224570 1.34382481e-07
227697 1.31661938e-07
230868 1.28973650e-07
234083 1.26302744e-07
237342 1.23729138e-07
240648 1.21167048e-07
243999 1.18712773e-07
247396 1.16208941e-07
250842 1.13831939e-07
254335 1.11529799e-07
257876 1.09232874e-07
261467 1.07015443e-07
265108 1.04818637e-07
268800 1.02615631e-07
272543 1.00534992e-07
276339 9.84502578e-08
280187 9.64470554e-08
284088 9.44171639e-08
288044 9.24357494e-08
292056 9.05895028e-08
296123 8.87090824e-08
300246 8.68780826e-08
304427 8.50796354e-08
308666 8.33316332e-08
312965 8.15704941e-08
317323 7.98803980e-08
321742 7.82149195e-08
326222 7.66249223e-08
330765 7.50303635e-08
335371 7.34996777e-08
340041 7.19619123e-08
344776 7.04516395e-08
349578 6.89988627e-08
354446 6.75739849e-08
359381 6.61482583e-08
364386 6.47817736e-08
369460 6.34227517e-08
374605 6.21200040e-08
379822 6.08053375e-08
385111 5.95472736e-08
390474 5.82985573e-08
395911 5.71017446e-08
401424 5.59105588e-08
407014 5.47493194e-08
412682 5.35936527e-08
418429 5.24751061e-08
424256 5.13888136e-08
430164 5.03151912e-08
436154 4.92586532e-08
442227 4.82238577e-08
448386 4.72222938e-08
454630 4.62388338e-08
460960 4.52580498e-08
467380 4.43119532e-08
473888 4.33962669e-08
480487 4.24649813e-08
487178 4.15997511e-08
493962 4.07274374e-08
500841 3.98742611e-08
507815 3.90250139e-08
514887 3.82095781e-08
522057 3.74110369e-08
529327 3.66163093e-08
536698 3.58513394e-08
544171 3.50857499e-08
551749 3.43512838e-08
559433 3.36374534e-08
567223 3.29267874e-08
575122 3.22295574e-08
583131 3.15531429e-08
591251 3.08869449e-08
599484 3.02283098e-08
607832 2.96042333e-08
616297 2.89784609e-08
624879 2.83677302e-08
633580 2.77674071e-08
642403 2.71792485e-08
651349 2.66097329e-08
660419 2.60444122e-08
669616 2.54926730e-08
678941 2.49504943e-08
688395 2.44245934e-08
697981 2.39095806e-08
707701 2.34047210e-08
717556 2.29048389e-08
727548 2.24160470e-08
737680 2.19421920e-08
747952 2.14803752e-08
758368 2.10254768e-08
768928 2.05743864e-08
779636 2.01403230e-08
790493 1.97144818e-08
801501 1.92896621e-08
812662 1.88801885e-08
823979 1.84845323e-08
835453 1.80882300e-08
847087 1.77041020e-08
858883 1.73270282e-08
870843 1.69566908e-08
882970 1.65958386e-08
895266 1.62436762e-08
907733 1.58972498e-08
920373 1.55571128e-08
933190 1.52264144e-08
946185 1.49006211e-08
959361 1.45861753e-08
972720 1.42718557e-08
986266 1.39677564e-08
1000000 1.36687182e-08


==> data/eigenvalues/lambda0pt3sigma1nu1.txt <==
     x            y
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     1 1.26545657e-01
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     2 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     3 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     4 6.36275002e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     5 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     6 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     7 3.19920799e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     8 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
     9 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    10 2.84904942e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    11 1.60857047e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    12 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    13 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    14 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    15 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    16 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    17 1.43250978e-02
    18 1.34317222e-02
    18 1.34317222e-02
    18 1.34317222e-02
    18 1.34317222e-02
    18 1.34317222e-02
    18 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    19 1.34317222e-02
    20 1.34317222e-02
    20 1.34317222e-02
    20 1.34317222e-02
    20 1.34317222e-02
    20 1.34317222e-02
    21 7.20269810e-03
    21 7.20269810e-03
    21 7.20269810e-03
    21 7.20269810e-03
    21 7.20269810e-03
    22 7.20269810e-03
    22 7.20269810e-03
    22 7.20269810e-03
    22 7.20269810e-03
    22 7.20269810e-03
    23 7.20269810e-03
    23 7.20269810e-03
    23 7.20269810e-03
    23 7.20269810e-03
    23 7.20269810e-03
    24 6.96852133e-03
    24 6.96852133e-03
    24 6.96852133e-03
    24 6.96852133e-03
    25 6.96852133e-03
    25 6.96852133e-03
    25 6.96852133e-03
    25 6.96852133e-03
    25 6.96852133e-03
    26 6.96852133e-03
    26 6.96852133e-03
    26 6.96852133e-03
    26 6.96852133e-03
    27 6.75350641e-03
    27 6.75350641e-03
    27 6.75350641e-03
    27 6.75350641e-03
    28 6.75350641e-03
    28 6.75350641e-03
    28 6.75350641e-03
    28 6.75350641e-03
    29 6.75350641e-03
    29 6.75350641e-03
    29 6.75350641e-03
    29 6.75350641e-03
    30 6.75350641e-03
    30 6.75350641e-03
    30 6.75350641e-03
    31 6.75350641e-03
    31 6.75350641e-03
    31 6.75350641e-03
    31 6.75350641e-03
    32 6.75350641e-03
    32 6.75350641e-03
    32 6.75350641e-03
    33 6.41435095e-03
    33 6.41435095e-03
    33 6.41435095e-03
    34 6.41435095e-03
    34 6.41435095e-03
    34 6.41435095e-03
    34 6.41435095e-03
    35 6.41435095e-03
    35 6.41435095e-03
    35 6.41435095e-03
    36 3.96049506e-03
    36 3.96049506e-03
    36 3.96049506e-03
    37 3.96049506e-03
    37 3.96049506e-03
    37 3.96049506e-03
    38 3.96049506e-03
    38 3.96049506e-03
    39 3.50379145e-03
    39 3.50379145e-03
    39 3.50379145e-03
    40 3.50379145e-03
    40 3.50379145e-03
    40 3.50379145e-03
    41 3.50379145e-03
    41 3.50379145e-03
    41 3.50379145e-03
    42 3.50379145e-03
    42 3.50379145e-03
    43 3.50379145e-03
    43 3.50379145e-03
    43 3.50379145e-03
    44 3.50379145e-03
    44 3.50379145e-03
    45 3.39568137e-03
    45 3.39568137e-03
    45 3.39568137e-03
    46 3.39568137e-03
    46 3.39568137e-03
    47 3.39568137e-03
    47 3.39568137e-03
    48 3.22515308e-03
    48 3.22515308e-03
    48 3.22515308e-03
    49 3.22515308e-03
    49 3.22515308e-03
    50 3.22515308e-03
    50 3.22515308e-03
    51 3.02401846e-03
    51 3.02401846e-03
    52 3.02401846e-03
    52 3.02401846e-03
    53 3.02401846e-03
    53 3.02401846e-03
    54 3.02401846e-03
    54 3.02401846e-03
    55 3.02401846e-03
    55 3.02401846e-03
    56 3.02401846e-03
    56 3.02401846e-03
    57 2.42800133e-03
    57 2.42800133e-03
    58 2.42800133e-03
    58 2.42800133e-03
    59 2.42800133e-03
    59 2.42800133e-03
    60 1.99134767e-03
    61 1.99134767e-03
    61 1.99134767e-03
    62 1.99134767e-03
    62 1.99134767e-03
    63 1.99134767e-03
    63 1.99134767e-03
    64 1.99134767e-03
    65 1.99134767e-03
    65 1.99134767e-03
    66 1.76171586e-03
    66 1.76171586e-03
    67 1.76171586e-03
    68 1.76171586e-03
    68 1.76171586e-03
    69 1.58201406e-03
    69 1.58201406e-03
    70 1.58201406e-03
    71 1.58201406e-03
    71 1.58201406e-03
    72 1.56889316e-03
    73 1.56889316e-03
    73 1.56889316e-03
    74 1.56889316e-03
    75 1.56889316e-03
    75 1.56889316e-03
    76 1.56889316e-03
    77 1.56889316e-03
    78 1.52048469e-03
    78 1.52048469e-03
    79 1.52048469e-03
    80 1.52048469e-03
    81 1.52048469e-03
    81 1.52048469e-03
    82 1.52048469e-03
    83 1.52048469e-03
    84 1.44412722e-03
    84 1.44412722e-03
    85 1.42566063e-03
    86 1.42566063e-03
    87 1.42566063e-03
    87 1.42566063e-03
    88 1.22080566e-03
    89 1.22080566e-03
    90 1.22080566e-03
    91 1.22080566e-03
    92 1.22080566e-03
    92 1.22080566e-03
    93 1.22080566e-03
    94 1.08251889e-03
    95 1.08251889e-03
    96 1.08251889e-03
    97 1.00125502e-03
    98 1.00125502e-03
    99 1.00125502e-03
   100 8.91666010e-04
   100 8.91666010e-04
   101 8.91666010e-04
   102 8.91666010e-04
   103 8.91666010e-04
   104 8.91666010e-04
   105 8.91666010e-04
   106 7.95440965e-04
   107 7.95440965e-04
   108 7.95440965e-04
   109 7.95440965e-04
   110 7.95440965e-04
   111 7.95440965e-04
   112 7.88843741e-04
   113 7.88843741e-04
   114 7.88843741e-04
   115 7.88843741e-04
   116 7.88843741e-04
   118 7.70769922e-04
   119 7.70769922e-04
   120 7.70769922e-04
   121 7.39648003e-04
   122 7.39648003e-04
   123 7.39648003e-04
   124 7.39648003e-04
   125 7.39648003e-04
   127 7.16826037e-04
   128 7.16826037e-04
   129 7.16826037e-04
   130 6.80827631e-04
   131 6.80827631e-04
   132 6.80827631e-04
   134 6.13824403e-04
   135 6.13824403e-04
   136 5.67030700e-04
   137 5.67030700e-04
   139 5.46640313e-04
   140 5.46640313e-04
   141 5.46640313e-04
   143 5.46640313e-04
   144 5.46640313e-04
   145 5.44293436e-04
   147 5.44293436e-04
   148 5.44293436e-04
   149 5.44293436e-04
   151 4.48332091e-04
   152 4.48332091e-04
   154 4.48332091e-04
   155 4.48332091e-04
   156 4.48332091e-04
   158 4.28663213e-04
   159 4.28663213e-04
   161 4.20372145e-04
   162 4.20372145e-04
   164 4.20372145e-04
   165 4.20372145e-04
   167 3.99949877e-04
   168 3.99949877e-04
   170 3.87545210e-04
   171 3.87545210e-04
   173 3.87545210e-04
   175 3.83737304e-04
   176 3.83737304e-04
   178 3.71897025e-04
   180 3.71897025e-04
   181 3.71897025e-04
   183 3.71897025e-04
   185 3.56174706e-04
   186 3.56174706e-04
   188 3.56174706e-04
   190 3.53220666e-04
   192 3.53220666e-04
   193 3.31590913e-04
   195 3.31590913e-04
   197 3.20973289e-04
   199 2.85104576e-04
   201 2.85104576e-04
   202 2.85104576e-04
   204 2.85104576e-04
   206 2.74852234e-04
   208 2.74852234e-04
   210 2.74852234e-04
   212 2.73672218e-04
   214 2.61580003e-04
   216 2.61580003e-04
   218 2.57711249e-04
   220 2.57711249e-04
   222 2.57711249e-04
   224 2.43718343e-04
   226 2.43718343e-04
   228 2.43718343e-04
   230 2.18093571e-04
   232 2.18093571e-04
   235 2.15533028e-04
   237 2.15533028e-04
   239 2.15533028e-04
   241 2.11364256e-04
   243 2.11364256e-04
   246 2.11364256e-04
   248 2.09868450e-04
   250 2.00749720e-04
   253 1.94858784e-04
   255 1.94858784e-04
   257 1.92944159e-04
   260 1.79085609e-04
   262 1.79085609e-04
   264 1.79085609e-04
   267 1.73531170e-04
   269 1.73531170e-04
   272 1.70875200e-04
   274 1.67917049e-04
   277 1.67917049e-04
   280 1.66724811e-04
   282 1.66724811e-04
   285 1.66724811e-04
   287 1.66524380e-04
   290 1.66524380e-04
   293 1.43351355e-04
   295 1.43351355e-04
   298 1.40934180e-04
   301 1.33703356e-04
   304 1.33703356e-04
   307 1.31523136e-04
   309 1.31523136e-04
   312 1.29577916e-04
   315 1.29577916e-04
   318 1.27661314e-04
   321 1.27661314e-04
   324 1.23951477e-04
   327 1.23070621e-04
   330 1.22542245e-04
   333 1.22542245e-04
   336 1.17573665e-04
   339 1.14899976e-04
   342 1.14899976e-04
   346 1.09658040e-04
   349 1.09658040e-04
   352 1.08370592e-04
   355 1.05522426e-04
   359 9.90864559e-05
   362 9.65092522e-05
   365 9.65092522e-05
   369 9.46426010e-05
   372 9.46426010e-05
   375 8.72519435e-05
   379 8.72519435e-05
   382 8.71171633e-05
   386 8.63946315e-05
   390 8.59165147e-05
   393 8.59165147e-05
   397 8.44291484e-05
   401 8.42691539e-05
   404 8.38296880e-05
   408 8.18105315e-05
   412 8.18105315e-05
   416 7.85072101e-05
   419 7.59890736e-05
   423 7.59890736e-05
   427 7.46543908e-05
   431 7.22568429e-05
   435 7.08620886e-05
   439 7.08620886e-05
   443 6.72264104e-05
   447 6.61301901e-05
   451 6.41884552e-05
   456 6.24177066e-05
   460 6.23231392e-05
   464 6.01853830e-05
   468 5.96113379e-05
   473 5.91163580e-05
   477 5.91163580e-05
   482 5.88921320e-05
   486 5.80211205e-05
   491 5.77720199e-05
   495 5.77720199e-05
   500 5.42827625e-05
   504 5.30569626e-05
   509 4.98209392e-05
   514 4.95122392e-05
   518 4.91015949e-05
   523 4.91015949e-05
   528 4.85251141e-05
   533 4.72497908e-05
   538 4.72497908e-05
   543 4.54988762e-05
   548 4.46188514e-05
   553 4.38027463e-05
   558 4.31990569e-05
   563 4.24441798e-05
   569 4.23707595e-05
   574 4.17983731e-05
   579 4.11345574e-05
   584 3.90688143e-05
   590 3.84708491e-05
   595 3.82075126e-05
   601 3.78048509e-05
   606 3.75364304e-05
   612 3.69728389e-05
   618 3.63309368e-05
   623 3.51954948e-05
   629 3.38795561e-05
   635 3.28611609e-05
   641 3.17299267e-05
   647 3.13837924e-05
   653 3.12248212e-05
   659 3.03537262e-05
   665 3.02613740e-05
   671 3.01019786e-05
   677 2.99727426e-05
   684 2.96111239e-05
   690 2.93362977e-05
   696 2.79064402e-05
   703 2.77644450e-05
   709 2.72935204e-05
   716 2.64705394e-05
   723 2.58685850e-05
   729 2.50501035e-05
   736 2.48948883e-05
   743 2.38827670e-05
   750 2.37573231e-05
   757 2.36634442e-05
   764 2.34233069e-05
   771 2.31487379e-05
   778 2.28769585e-05
   785 2.22757128e-05
   792 2.17280967e-05
   800 2.13410489e-05
   807 2.10163355e-05
   815 2.07700315e-05
   822 1.96135615e-05
   830 1.93622496e-05
   837 1.89723605e-05
   845 1.85900438e-05
   853 1.84188262e-05
   861 1.82597996e-05
   869 1.81369181e-05
   877 1.77463402e-05
   885 1.75984880e-05
   893 1.71081829e-05
   901 1.68076924e-05
   910 1.62679084e-05
   918 1.59538933e-05
   927 1.56999249e-05
   935 1.52619360e-05
   944 1.49589389e-05
   953 1.47503702e-05
   962 1.44044914e-05
   970 1.41914497e-05
   979 1.39600384e-05
   989 1.35501394e-05
   998 1.35331400e-05
  1007 1.34208989e-05
  1016 1.33094591e-05
  1026 1.32223648e-05
  1035 1.24794232e-05
  1045 1.22212232e-05
  1054 1.21289890e-05
  1064 1.18980440e-05
  1074 1.15568783e-05
  1084 1.12166882e-05
  1094 1.12002889e-05
  1104 1.08794827e-05
  1114 1.06939897e-05
  1125 1.05171665e-05
  1135 1.04882572e-05
  1146 1.03777893e-05
  1156 9.94422736e-06
  1167 9.63580164e-06
  1178 9.55588428e-06
  1189 9.41048733e-06
  1200 9.26027145e-06
  1211 9.18107684e-06
  1222 8.99244280e-06
  1233 8.92290804e-06
  1245 8.66132844e-06
  1256 8.32406637e-06
  1268 8.18666031e-06
  1280 8.06615233e-06
  1292 7.92391506e-06
  1304 7.76085770e-06
  1316 7.62764456e-06
  1328 7.43573747e-06
  1340 7.37323385e-06
  1352 7.24261739e-06
  1365 7.06574822e-06
  1378 6.83383908e-06
  1390 6.80449954e-06
  1403 6.74552970e-06
  1416 6.60477519e-06
  1429 6.56824560e-06
  1443 6.36215571e-06
  1456 6.30886017e-06
  1469 6.25088821e-06
  1483 5.98236885e-06
  1497 5.81082981e-06
  1511 5.71689320e-06
  1525 5.45641862e-06
  1539 5.37696707e-06
  1553 5.34787522e-06
  1567 5.31449910e-06
  1582 5.25529408e-06
  1597 5.04163594e-06
  1611 5.01515483e-06
  1626 4.87935555e-06
  1641 4.84490723e-06
  1657 4.73161859e-06
  1672 4.67616570e-06
  1687 4.59479312e-06
  1703 4.49728804e-06
  1719 4.41081216e-06
  1735 4.27143798e-06
  1751 4.18450930e-06
  1767 4.11627504e-06
  1783 4.08334643e-06
  1800 3.99541171e-06
  1817 3.92434566e-06
  1833 3.87930508e-06
  1850 3.71991702e-06
  1868 3.66255752e-06
  1885 3.59602057e-06
  1902 3.48792676e-06
  1920 3.39763316e-06
  1938 3.33111693e-06
  1956 3.31520668e-06
  1974 3.30151389e-06
  1992 3.26725482e-06
  2010 3.22178435e-06
  2029 3.11379316e-06
  2048 3.04685165e-06
  2067 2.98920244e-06
  2086 2.89697009e-06
  2105 2.80961781e-06
  2125 2.77984555e-06
  2145 2.70407048e-06
  2164 2.67872609e-06
  2184 2.62367626e-06
  2205 2.60191603e-06
  2225 2.54077320e-06
  2246 2.51166904e-06
  2266 2.44940716e-06
  2287 2.37822741e-06
  2309 2.33728425e-06
  2330 2.30172145e-06
  2352 2.26141991e-06
  2373 2.21776833e-06
  2395 2.18482968e-06
  2418 2.11867748e-06
  2440 2.08431487e-06
  2463 2.02463361e-06
  2485 2.00064477e-06
  2508 1.96295442e-06
  2532 1.92077078e-06
  2555 1.87957760e-06
  2579 1.85016261e-06
  2603 1.82876930e-06
  2627 1.76189258e-06
  2651 1.74367183e-06
  2676 1.72669715e-06
  2700 1.67149622e-06
  2725 1.64278460e-06
  2751 1.60008354e-06
  2776 1.56562366e-06
  2802 1.54958284e-06
  2828 1.50297910e-06
  2854 1.48445053e-06
  2880 1.46985044e-06
  2907 1.43642525e-06
  2934 1.42397675e-06
  2961 1.39771389e-06
  2989 1.32947690e-06
  3016 1.31515829e-06
  3044 1.30394335e-06
  3072 1.27827609e-06
  3101 1.23873209e-06
  3130 1.20651310e-06
  3159 1.19759364e-06
  3188 1.16064180e-06
  3217 1.14374851e-06
  3247 1.12994928e-06
  3277 1.10151218e-06
  3308 1.08909764e-06
  3338 1.05349317e-06
  3369 1.03447190e-06
  3400 1.02275664e-06
  3432 1.00213835e-06
  3464 9.81434422e-07
  3496 9.57820160e-07
  3528 9.45056721e-07
  3561 9.18137094e-07
  3594 9.03320932e-07
  3627 8.85884372e-07
  3661 8.72976080e-07
  3695 8.54204363e-07
  3729 8.25576241e-07
  3763 8.14366350e-07
  3798 8.04526348e-07
  3833 7.80316696e-07
  3869 7.65664237e-07
  3905 7.45232800e-07
  3941 7.38774389e-07
  3977 7.28119263e-07
  4014 7.10912454e-07
  4051 6.99837887e-07
  4089 6.85424959e-07
  4127 6.69630701e-07
  4165 6.57747525e-07
  4204 6.36405506e-07
  4243 6.26575970e-07
  4282 6.08794532e-07
  4322 6.02153335e-07
  4362 5.89333980e-07
  4402 5.82389701e-07
  4443 5.71364300e-07
  4484 5.61912604e-07
  4525 5.49923815e-07
  4567 5.32709781e-07
  4610 5.22543525e-07
  4652 5.17109774e-07
  4695 5.07823500e-07
  4739 4.93424714e-07
  4783 4.81594578e-07
  4827 4.68169394e-07
  4872 4.60605697e-07
  4917 4.54192218e-07
  4962 4.45542969e-07
  5008 4.36873406e-07
  5055 4.28024575e-07
  5102 4.21900838e-07
  5149 4.10814718e-07
  5197 4.04518033e-07
  5245 3.92570343e-07
  5293 3.86429400e-07
  5342 3.75943806e-07
  5392 3.69293537e-07
  5442 3.63083390e-07
  5492 3.57448713e-07
  5543 3.50346418e-07
  5594 3.43046267e-07
  5646 3.35178042e-07
  5698 3.29155397e-07
  5751 3.23771270e-07
  5804 3.16118898e-07
  5858 3.06691012e-07
  5913 3.00533022e-07
  5967 2.95056457e-07
  6023 2.89310728e-07
  6078 2.83011832e-07
  6135 2.78888190e-07
  6191 2.72304120e-07
  6249 2.68468699e-07
  6307 2.62736303e-07
  6365 2.58073708e-07
  6424 2.52885730e-07
  6484 2.44764230e-07
  6544 2.41126636e-07
  6604 2.36224264e-07
  6665 2.31900690e-07
  6727 2.26739186e-07
  6789 2.21833249e-07
  6852 2.18123302e-07
  6916 2.12380577e-07
  6980 2.07345442e-07
  7044 2.04302122e-07
  7110 2.00721934e-07
  7176 1.97448178e-07
  7242 1.92070534e-07
  7309 1.88914594e-07
  7377 1.85075618e-07
  7445 1.81805290e-07
  7514 1.78682828e-07
  7584 1.73231001e-07
  7654 1.69775354e-07
  7725 1.65669334e-07
  7796 1.62839242e-07
  7869 1.59996482e-07
  7941 1.56897591e-07
  8015 1.53777748e-07
  8089 1.50544048e-07
  8164 1.47151642e-07
  8240 1.43847325e-07
  8316 1.41548601e-07
  8393 1.39104265e-07
  8471 1.35876560e-07
  8549 1.32269763e-07
  8629 1.29652396e-07
  8708 1.27114161e-07
  8789 1.24596384e-07
  8870 1.22297867e-07
  8953 1.20212265e-07
  9036 1.17634718e-07
  9119 1.14331402e-07
  9204 1.12419274e-07
  9289 1.10469148e-07
  9375 1.07951384e-07
  9462 1.05771565e-07
  9549 1.03327366e-07
  9638 1.01308666e-07
  9727 9.92774803e-08
  9817 9.72335508e-08
  9908 9.55029944e-08
 10000 9.30671645e-08


==> data/eigenvalues/lambda1sigma1nu2pt5.txt <==
     x            y
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     1 7.16875243e-01
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     2 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     3 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     4 7.63022684e-02
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     5 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     6 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     7 8.12140777e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     8 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
     9 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    10 6.78838900e-03
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    11 8.64420751e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    12 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    13 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    14 8.24504525e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    15 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    16 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    17 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    18 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    19 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    20 7.22537826e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    21 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    22 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    23 1.47897884e-04
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    24 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    25 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    26 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    27 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    28 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    29 8.77580391e-05
    30 7.69049785e-05
    30 7.69049785e-05
    30 7.69049785e-05
    30 7.69049785e-05
    30 7.69049785e-05
    31 7.69049785e-05
    31 7.69049785e-05
    31 7.69049785e-05
    31 7.69049785e-05
    31 7.69049785e-05
    32 7.69049785e-05
    32 7.69049785e-05
    32 7.69049785e-05
    32 7.69049785e-05
    32 7.69049785e-05
    33 6.42820709e-05
    33 6.42820709e-05
    33 6.42820709e-05
    33 6.42820709e-05
    33 6.42820709e-05
    34 6.42820709e-05
    34 6.42820709e-05
    34 6.42820709e-05
    34 6.42820709e-05
    34 6.42820709e-05
    35 6.42820709e-05
    35 6.42820709e-05
    35 6.42820709e-05
    35 6.42820709e-05
    36 3.63046348e-05
    36 3.63046348e-05
    36 3.63046348e-05
    36 3.63046348e-05
    36 3.63046348e-05
    37 3.63046348e-05
    37 3.63046348e-05
    37 3.63046348e-05
    37 3.63046348e-05
    38 3.63046348e-05
    38 3.63046348e-05
    38 3.63046348e-05
    38 3.63046348e-05
    39 1.57418521e-05
    39 1.57418521e-05
    39 1.57418521e-05
    39 1.57418521e-05
    40 1.57418521e-05
    40 1.57418521e-05
    40 1.57418521e-05
    40 1.57418521e-05
    41 1.57418521e-05
    41 1.57418521e-05
    41 1.57418521e-05
    41 1.57418521e-05
    42 1.57418521e-05
    42 1.57418521e-05
    42 1.57418521e-05
    42 1.57418521e-05
    43 1.57418521e-05
    43 1.57418521e-05
    43 1.57418521e-05
    43 1.57418521e-05
    44 1.57418521e-05
    44 1.57418521e-05
    44 1.57418521e-05
    44 1.57418521e-05
    45 1.12641646e-05
    45 1.12641646e-05
    45 1.12641646e-05
    46 1.12641646e-05
    46 1.12641646e-05
    46 1.12641646e-05
    46 1.12641646e-05
    47 1.12641646e-05
    47 1.12641646e-05
    47 1.12641646e-05
    48 9.34072911e-06
    48 9.34072911e-06
    48 9.34072911e-06
    49 9.34072911e-06
    49 9.34072911e-06
    49 9.34072911e-06
    49 9.34072911e-06
    50 9.34072911e-06
    50 9.34072911e-06
    50 9.34072911e-06
    51 7.80757531e-06
    51 7.80757531e-06
    51 7.80757531e-06
    52 7.80757531e-06
    52 7.80757531e-06
    52 7.80757531e-06
    53 7.80757531e-06
    53 7.80757531e-06
    53 7.80757531e-06
    54 7.80757531e-06
    54 7.80757531e-06
    54 7.80757531e-06
    55 7.80757531e-06
    55 7.80757531e-06
    55 7.80757531e-06
    56 7.80757531e-06
    56 7.80757531e-06
    56 7.80757531e-06
    57 6.84201035e-06
    57 6.84201035e-06
    57 6.84201035e-06
    58 6.84201035e-06
    58 6.84201035e-06
    58 6.84201035e-06
    59 6.84201035e-06
    59 6.84201035e-06
    60 4.16186785e-06
    60 4.16186785e-06
    60 4.16186785e-06
    61 4.16186785e-06
    61 4.16186785e-06
    61 4.16186785e-06
    62 4.16186785e-06
    62 4.16186785e-06
    63 3.86416746e-06
    63 3.86416746e-06
    63 3.86416746e-06
    64 3.86416746e-06
    64 3.86416746e-06
    65 3.86416746e-06
    65 3.86416746e-06
    65 3.86416746e-06
    66 3.86416746e-06
    66 3.86416746e-06
    67 3.86416746e-06
    67 3.86416746e-06
    67 3.86416746e-06
    68 3.86416746e-06
    68 3.86416746e-06
    69 1.75589073e-06
    69 1.75589073e-06
    70 1.75589073e-06
    70 1.75589073e-06
    70 1.75589073e-06
    71 1.75589073e-06
    71 1.75589073e-06
    72 1.67552031e-06
    72 1.67552031e-06
    73 1.67552031e-06
    73 1.67552031e-06
    74 1.67552031e-06
    74 1.67552031e-06
    75 1.40050641e-06
    75 1.40050641e-06
    75 1.40050641e-06
    76 1.40050641e-06
    76 1.40050641e-06
    77 1.40050641e-06
    77 1.40050641e-06
    78 1.40050641e-06
    78 1.40050641e-06
    79 1.40050641e-06
    79 1.40050641e-06
    80 1.40050641e-06
    80 1.40050641e-06
    81 1.19892732e-06
    81 1.19892732e-06
    82 1.19892732e-06
    82 1.19892732e-06
    83 1.19892732e-06
    83 1.19892732e-06
    84 1.19892732e-06
    84 1.19892732e-06
    85 1.19892732e-06
    85 1.19892732e-06
    86 1.19892732e-06
    87 9.48292912e-07
    87 9.48292912e-07
    88 9.48292912e-07
    88 9.48292912e-07
    89 9.48292912e-07
    89 9.48292912e-07
    90 8.31017270e-07
    90 8.31017270e-07
    91 8.31017270e-07
    91 8.31017270e-07
    92 8.31017270e-07
    93 8.31017270e-07
    93 8.31017270e-07
    94 8.31017270e-07
    94 8.31017270e-07
    95 8.31017270e-07
    96 8.21327371e-07
    96 8.21327371e-07
    97 8.21327371e-07
    97 8.21327371e-07
    98 8.21327371e-07
    99 6.08713590e-07
    99 6.08713590e-07
   100 4.42977996e-07
   100 4.42977996e-07
   101 4.42977996e-07
   102 4.42977996e-07
   102 4.42977996e-07
   103 4.42977996e-07
   104 4.42977996e-07
   104 4.42977996e-07
   105 4.42977996e-07
   106 4.17038874e-07
   106 4.17038874e-07
   107 4.17038874e-07
   108 4.17038874e-07
   108 4.17038874e-07
   109 4.11291568e-07
   110 4.11291568e-07
   110 4.11291568e-07
   111 4.11291568e-07
   112 3.43783644e-07
   112 3.43783644e-07
   113 3.43783644e-07
   114 3.43783644e-07
   114 3.43783644e-07
   115 3.43783644e-07
   116 3.43783644e-07
   117 3.43783644e-07
   117 3.43783644e-07
   118 2.26340376e-07
   119 2.26340376e-07
   120 2.26340376e-07
   120 2.26340376e-07
   121 1.86892276e-07
   122 1.86892276e-07
   123 1.86892276e-07
   123 1.86892276e-07
   124 1.86892276e-07
   125 1.86892276e-07
   126 1.86892276e-07
   126 1.86892276e-07
   127 1.70102784e-07
   128 1.70102784e-07
   129 1.70102784e-07
   130 1.70102784e-07
   130 1.70102784e-07
   131 1.70102784e-07
   132 1.70102784e-07
   133 1.49066127e-07
   134 1.49066127e-07
   135 1.49066127e-07
   135 1.49066127e-07
   136 1.49066127e-07
   137 1.49066127e-07
   138 1.49066127e-07
   139 1.29789001e-07
   140 1.29789001e-07
   141 1.29789001e-07
   141 1.29789001e-07
   142 1.27610592e-07
   143 1.27610592e-07
   144 1.27610592e-07
   145 1.06665047e-07
   146 1.06665047e-07
   147 1.06665047e-07
   148 1.06665047e-07
   149 1.06665047e-07
   150 1.06665047e-07
   151 1.00933741e-07
   151 1.00933741e-07
   152 1.00933741e-07
   153 1.00933741e-07
   154 8.74198714e-08
   155 8.74198714e-08
   156 8.74198714e-08
   157 8.74198714e-08
   158 8.74198714e-08
   159 8.74198714e-08
   160 7.79378274e-08
   161 7.79378274e-08
   162 7.79378274e-08
   163 7.39331688e-08
   164 7.39331688e-08
   165 7.39331688e-08
   166 4.86724552e-08
   167 4.86724552e-08
   168 4.86724552e-08
   169 4.71493837e-08
   170 4.71493837e-08
   172 4.43884936e-08
   173 4.43884936e-08
   174 4.43884936e-08
   175 4.43884936e-08
   176 4.43884936e-08
   177 4.43884936e-08
   178 4.17552928e-08
   179 4.17552928e-08
   180 4.17552928e-08
   181 4.17552928e-08
   183 4.17552928e-08
   184 3.94104528e-08
   185 3.94104528e-08
   186 3.94104528e-08
   187 3.94104528e-08
   188 3.94104528e-08
   189 3.94104528e-08
   191 3.65914044e-08
   192 3.65914044e-08
   193 3.65914044e-08
   194 3.65914044e-08
   195 3.65914044e-08
   197 3.14378348e-08
   198 3.14378348e-08
   199 3.05126790e-08
   200 3.05126790e-08
   202 2.40910595e-08
   203 2.40910595e-08
   204 2.40910595e-08
   205 2.40910595e-08
   207 2.40910595e-08
   208 2.09088195e-08
   209 2.09088195e-08
   211 1.98923101e-08
   212 1.98923101e-08
   213 1.98923101e-08
   215 1.81052818e-08
   216 1.81052818e-08
   217 1.81052818e-08
   219 1.81052818e-08
   220 1.66272576e-08
   221 1.66272576e-08
   223 1.66272576e-08
   224 1.66272576e-08
   226 1.42672212e-08
   227 1.42672212e-08
   228 1.42672212e-08
   230 1.38143914e-08
   231 1.38143914e-08
   233 1.38143914e-08
   234 1.38143914e-08
   236 1.32619760e-08
   237 1.32619760e-08
   238 1.29553291e-08
   240 1.29553291e-08
   241 1.29553291e-08
   243 1.29553291e-08
   244 1.13531400e-08
   246 1.13531400e-08
   248 1.13531400e-08
   249 1.13531400e-08
   251 9.95818404e-09
   252 9.95818404e-09
   254 9.30473546e-09
   255 9.30473546e-09
   257 8.97977889e-09
   259 8.29549226e-09
   260 8.29549226e-09
   262 8.29549226e-09
   263 8.29549226e-09
   265 7.77748952e-09
   267 7.77748952e-09
   268 7.77748952e-09
   270 7.77748952e-09
   272 7.48997643e-09
   273 7.48997643e-09
   275 7.48997643e-09
   277 7.09191113e-09
   279 7.09191113e-09
   280 5.18056493e-09
   282 5.18056493e-09
   284 5.18056493e-09
   286 5.14244968e-09
   287 5.14244968e-09
   289 4.78671695e-09
   291 4.78671695e-09
   293 4.78671695e-09
   295 4.72459160e-09
   297 4.72459160e-09
   298 4.44432081e-09
   300 4.44432081e-09
   302 4.44432081e-09
   304 4.19474237e-09
   306 4.19474237e-09
   308 4.19474237e-09
   310 3.94911407e-09
   312 3.94911407e-09
   314 3.94911407e-09
   316 3.78981641e-09
   318 3.78981641e-09
   319 3.34615839e-09
   321 3.34615839e-09
   323 3.34615839e-09
   326 3.25542991e-09
   328 3.24768730e-09
   330 3.24768730e-09
   332 2.83423787e-09
   334 2.56418744e-09
   336 2.56418744e-09
   338 2.32389964e-09
   340 2.32389964e-09
   342 2.32389964e-09
   344 2.22547838e-09
   346 2.22547838e-09
   349 2.14804858e-09
   351 2.14804858e-09
   353 2.14331090e-09
   355 2.14331090e-09
   357 2.14331090e-09
   360 2.01951437e-09
   362 2.01951437e-09
   364 1.83857166e-09
   366 1.83857166e-09
   369 1.76976048e-09
   371 1.76976048e-09
   373 1.64792198e-09
   376 1.61077381e-09
   378 1.61077381e-09
   380 1.61077381e-09
   383 1.51856456e-09
   385 1.51856456e-09
   387 1.51856456e-09
   390 1.47036659e-09
   392 1.37893031e-09
   395 1.37893031e-09
   397 1.27841525e-09
   400 1.22902588e-09
   402 1.22902588e-09
   405 1.22902588e-09
   407 1.05992227e-09
   410 1.05992227e-09
   412 1.05992227e-09
   415 1.01005557e-09
   417 1.00198436e-09
   420 9.44638751e-10
   423 9.44638751e-10
   425 8.82949835e-10
   428 8.58631200e-10
   431 8.58631200e-10
   433 8.58631200e-10
   436 8.27815020e-10
   439 8.27815020e-10
   442 7.97212901e-10
   444 7.97212901e-10
   447 7.92792380e-10
   450 7.54843903e-10
   453 7.54843903e-10
   455 7.38025613e-10
   458 7.38025613e-10
   461 6.32792855e-10
   464 5.70449861e-10
   467 5.70449861e-10
   470 5.51405366e-10
   473 5.47348481e-10
   476 5.47348481e-10
   479 5.09485249e-10
   482 5.09485249e-10
   485 5.09206697e-10
   488 4.79651714e-10
   491 4.79651714e-10
   494 4.60899665e-10
   497 4.60899665e-10
   500 4.20333056e-10

